Baryon-photon interactions in Resummed Kinetic Field Theory

We explore how interactions between baryons and photons can be incorporated into Kinetic Field Theory (KFT), a description of cosmic structure formation based on classical Hamiltonian particle dynamics. In KFT, baryons are described as effective mesoscopic particles which represent fluid elements governed by the hydrodynamic equations. In this paper, we modify the mesoscopic particle model to include pressure effects exerted on baryonic matter through interactions with photons. As a proof of concept, we use this extended mesoscopic model to describe the tightly coupled baryon-photon fluid between matter-radiation equality and recombination. We show that this model can qualitatively reproduce the formation of baryon-acoustic oscillations in the cosmological power spectrum.

==> BAOComparison/EisensteinHu.txt <==
# Mixed System
#
# k | t | Pow_free(k, t) | Pow_tree(k, t)_dm_dm |  Pow_tree(k, t)_bar_bar | Pow_tree(k, t)_dm_bar | Pow_tree(k, t)_bar_dm | Pow_tree(k, t)_tot
$
0.00000e+00   0.00000e+00   0.00000e+00   0.00000e+00   0.00000e+00   0.00000e+00   0.00000e+00   0.00000e+00
1.00000e-03   0.00000e+00   5.88710e-03   5.88710e-03   5.88710e-03   5.88710e-03   5.88710e-03   5.88710e-03
1.00693e-03   0.00000e+00   5.92644e-03   5.92644e-03   5.92644e-03   5.92644e-03   5.92644e-03   5.92644e-03
1.01391e-03   0.00000e+00   5.96602e-03   5.96602e-03   5.96602e-03   5.96602e-03   5.96602e-03   5.96602e-03
1.02094e-03   0.00000e+00   6.00585e-03   6.00585e-03   6.00585e-03   6.00585e-03   6.00585e-03   6.00585e-03
1.02802e-03   0.00000e+00   6.04594e-03   6.04594e-03   6.04594e-03   6.04594e-03   6.04594e-03   6.04594e-03
1.03514e-03   0.00000e+00   6.08627e-03   6.08627e-03   6.08627e-03   6.08627e-03   6.08627e-03   6.08627e-03
1.04232e-03   0.00000e+00   6.12685e-03   6.12685e-03   6.12685e-03   6.12685e-03   6.12685e-03   6.12685e-03
1.04954e-03   0.00000e+00   6.16768e-03   6.16768e-03   6.16768e-03   6.16768e-03   6.16768e-03   6.16768e-03
1.05682e-03   0.00000e+00   6.20877e-03   6.20877e-03   6.20877e-03   6.20877e-03   6.20877e-03   6.20877e-03
1.06414e-03   0.00000e+00   6.25011e-03   6.25011e-03   6.25011e-03   6.25011e-03   6.25011e-03   6.25011e-03
1.07152e-03   0.00000e+00   6.29171e-03   6.29171e-03   6.29171e-03   6.29171e-03   6.29171e-03   6.29171e-03
1.07895e-03   0.00000e+00   6.33356e-03   6.33356e-03   6.33356e-03   6.33356e-03   6.33356e-03   6.33356e-03
1.08643e-03   0.00000e+00   6.37567e-03   6.37567e-03   6.37567e-03   6.37567e-03   6.37567e-03   6.37567e-03
1.09396e-03   0.00000e+00   6.41804e-03   6.41804e-03   6.41804e-03   6.41804e-03   6.41804e-03   6.41804e-03
1.10154e-03   0.00000e+00   6.46067e-03   6.46067e-03   6.46067e-03   6.46067e-03   6.46067e-03   6.46067e-03
1.10917e-03   0.00000e+00   6.50357e-03   6.50357e-03   6.50357e-03   6.50357e-03   6.50357e-03   6.50357e-03
1.11686e-03   0.00000e+00   6.54673e-03   6.54673e-03   6.54673e-03   6.54673e-03   6.54673e-03   6.54673e-03
1.12460e-03   0.00000e+00   6.59015e-03   6.59015e-03   6.59015e-03   6.59015e-03   6.59015e-03   6.59015e-03
1.13240e-03   0.00000e+00   6.63384e-03   6.63384e-03   6.63384e-03   6.63384e-03   6.63384e-03   6.63384e-03
1.14025e-03   0.00000e+00   6.67779e-03   6.67779e-03   6.67779e-03   6.67779e-03   6.67779e-03   6.67779e-03
1.14815e-03   0.00000e+00   6.72201e-03   6.72201e-03   6.72201e-03   6.72201e-03   6.72201e-03   6.72201e-03
1.15611e-03   0.00000e+00   6.76650e-03   6.76650e-03   6.76650e-03   6.76650e-03   6.76650e-03   6.76650e-03
1.16413e-03   0.00000e+00   6.81127e-03   6.81127e-03   6.81127e-03   6.81127e-03   6.81127e-03   6.81127e-03
1.17220e-03   0.00000e+00   6.85630e-03   6.85630e-03   6.85630e-03   6.85630e-03   6.85630e-03   6.85630e-03
1.18032e-03   0.00000e+00   6.90161e-03   6.90161e-03   6.90161e-03   6.90161e-03   6.90161e-03   6.90161e-03
1.18850e-03   0.00000e+00   6.94719e-03   6.94719e-03   6.94719e-03   6.94719e-03   6.94719e-03   6.94719e-03
1.19674e-03   0.00000e+00   6.99305e-03   6.99305e-03   6.99305e-03   6.99305e-03   6.99305e-03   6.99305e-03
1.20504e-03   0.00000e+00   7.03918e-03   7.03918e-03   7.03918e-03   7.03918e-03   7.03918e-03   7.03918e-03
1.21339e-03   0.00000e+00   7.08559e-03   7.08559e-03   7.08559e-03   7.08559e-03   7.08559e-03   7.08559e-03
1.22180e-03   0.00000e+00   7.13228e-03   7.13228e-03   7.13228e-03   7.13228e-03   7.13228e-03   7.13228e-03
1.23027e-03   0.00000e+00   7.17926e-03   7.17926e-03   7.17926e-03   7.17926e-03   7.17926e-03   7.17926e-03
1.23880e-03   0.00000e+00   7.22651e-03   7.22651e-03   7.22651e-03   7.22651e-03   7.22651e-03   7.22651e-03
1.24738e-03   0.00000e+00   7.27405e-03   7.27405e-03   7.27405e-03   7.27405e-03   7.27405e-03   7.27405e-03
1.25603e-03   0.00000e+00   7.32187e-03   7.32187e-03   7.32187e-03   7.32187e-03   7.32187e-03   7.32187e-03
1.26474e-03   0.00000e+00   7.36997e-03   7.36997e-03   7.36997e-03   7.36997e-03   7.36997e-03   7.36997e-03
1.27350e-03   0.00000e+00   7.41837e-03   7.41837e-03   7.41837e-03   7.41837e-03   7.41837e-03   7.41837e-03
1.28233e-03   0.00000e+00   7.46705e-03   7.46705e-03   7.46705e-03   7.46705e-03   7.46705e-03   7.46705e-03
1.29122e-03   0.00000e+00   7.51602e-03   7.51602e-03   7.51602e-03   7.51602e-03   7.51602e-03   7.51602e-03
1.30017e-03   0.00000e+00   7.56528e-03   7.56528e-03   7.56528e-03   7.56528e-03   7.56528e-03   7.56528e-03
1.30918e-03   0.00000e+00   7.61483e-03   7.61483e-03   7.61483e-03   7.61483e-03   7.61483e-03   7.61483e-03
1.31826e-03   0.00000e+00   7.66467e-03   7.66467e-03   7.66467e-03   7.66467e-03   7.66467e-03   7.66467e-03
1.32739e-03   0.00000e+00   7.71481e-03   7.71481e-03   7.71481e-03   7.71481e-03   7.71481e-03   7.71481e-03
1.33660e-03   0.00000e+00   7.76524e-03   7.76524e-03   7.76524e-03   7.76524e-03   7.76524e-03   7.76524e-03
1.34586e-03   0.00000e+00   7.81597e-03   7.81597e-03   7.81597e-03   7.81597e-03   7.81597e-03   7.81597e-03
1.35519e-03   0.00000e+00   7.86699e-03   7.86699e-03   7.86699e-03   7.86699e-03   7.86699e-03   7.86699e-03
1.36458e-03   0.00000e+00   7.91832e-03   7.91832e-03   7.91832e-03   7.91832e-03   7.91832e-03   7.91832e-03
1.37404e-03   0.00000e+00   7.96994e-03   7.96994e-03   7.96994e-03   7.96994e-03   7.96994e-03   7.96994e-03
1.38357e-03   0.00000e+00   8.02187e-03   8.02187e-03   8.02187e-03   8.02187e-03   8.02187e-03   8.02187e-03
1.39316e-03   0.00000e+00   8.07409e-03   8.07409e-03   8.07409e-03   8.07409e-03   8.07409e-03   8.07409e-03
1.40281e-03   0.00000e+00   8.12662e-03   8.12662e-03   8.12662e-03   8.12662e-03   8.12662e-03   8.12662e-03
1.41254e-03   0.00000e+00   8.17946e-03   8.17946e-03   8.17946e-03   8.17946e-03   8.17946e-03   8.17946e-03
1.42233e-03   0.00000e+00   8.23260e-03   8.23260e-03   8.23260e-03   8.23260e-03   8.23260e-03   8.23260e-03
1.43219e-03   0.00000e+00   8.28604e-03   8.28604e-03   8.28604e-03   8.28604e-03   8.28604e-03   8.28604e-03
1.44212e-03   0.00000e+00   8.33980e-03   8.33980e-03   8.33980e-03   8.33980e-03   8.33980e-03   8.33980e-03
1.45211e-03   0.00000e+00   8.39386e-03   8.39386e-03   8.39386e-03   8.39386e-03   8.39386e-03   8.39386e-03
1.46218e-03   0.00000e+00   8.44823e-03   8.44823e-03   8.44823e-03   8.44823e-03   8.44823e-03   8.44823e-03
1.47231e-03   0.00000e+00   8.50292e-03   8.50292e-03   8.50292e-03   8.50292e-03   8.50292e-03   8.50292e-03
1.48252e-03   0.00000e+00   8.55791e-03   8.55791e-03   8.55791e-03   8.55791e-03   8.55791e-03   8.55791e-03
1.49279e-03   0.00000e+00   8.61322e-03   8.61322e-03   8.61322e-03   8.61322e-03   8.61322e-03   8.61322e-03
1.50314e-03   0.00000e+00   8.66884e-03   8.66884e-03   8.66884e-03   8.66884e-03   8.66884e-03   8.66884e-03
1.51356e-03   0.00000e+00   8.72478e-03   8.72478e-03   8.72478e-03   8.72478e-03   8.72478e-03   8.72478e-03
1.52405e-03   0.00000e+00   8.78104e-03   8.78104e-03   8.78104e-03   8.78104e-03   8.78104e-03   8.78104e-03
1.53462e-03   0.00000e+00   8.83761e-03   8.83761e-03   8.83761e-03   8.83761e-03   8.83761e-03   8.83761e-03
1.54525e-03   0.00000e+00   8.89450e-03   8.89450e-03   8.89450e-03   8.89450e-03   8.89450e-03   8.89450e-03
1.55597e-03   0.00000e+00   8.95171e-03   8.95171e-03   8.95171e-03   8.95171e-03   8.95171e-03   8.95171e-03
1.56675e-03   0.00000e+00   9.00925e-03   9.00925e-03   9.00925e-03   9.00925e-03   9.00925e-03   9.00925e-03
1.57761e-03   0.00000e+00   9.06710e-03   9.06710e-03   9.06710e-03   9.06710e-03   9.06710e-03   9.06710e-03
1.58855e-03   0.00000e+00   9.12528e-03   9.12528e-03   9.12528e-03   9.12528e-03   9.12528e-03   9.12528e-03
1.59956e-03   0.00000e+00   9.18378e-03   9.18378e-03   9.18378e-03   9.18378e-03   9.18378e-03   9.18378e-03
1.61065e-03   0.00000e+00   9.24260e-03   9.24260e-03   9.24260e-03   9.24260e-03   9.24260e-03   9.24260e-03
1.62181e-03   0.00000e+00   9.30175e-03   9.30175e-03   9.30175e-03   9.30175e-03   9.30175e-03   9.30175e-03
1.63305e-03   0.00000e+00   9.36123e-03   9.36123e-03   9.36123e-03   9.36123e-03   9.36123e-03   9.36123e-03
1.64437e-03   0.00000e+00   9.42103e-03   9.42103e-03   9.42103e-03   9.42103e-03   9.42103e-03   9.42103e-03
1.65577e-03   0.00000e+00   9.48117e-03   9.48117e-03   9.48117e-03   9.48117e-03   9.48117e-03   9.48117e-03
1.66725e-03   0.00000e+00   9.54163e-03   9.54163e-03   9.54163e-03   9.54163e-03   9.54163e-03   9.54163e-03
1.67880e-03   0.00000e+00   9.60242e-03   9.60242e-03   9.60242e-03   9.60242e-03   9.60242e-03   9.60242e-03
1.69044e-03   0.00000e+00   9.66355e-03   9.66355e-03   9.66355e-03   9.66355e-03   9.66355e-03   9.66355e-03
1.70216e-03   0.00000e+00   9.72501e-03   9.72501e-03   9.72501e-03   9.72501e-03   9.72501e-03   9.72501e-03
1.71396e-03   0.00000e+00   9.78680e-03   9.78680e-03   9.78680e-03   9.78680e-03   9.78680e-03   9.78680e-03
1.72584e-03   0.00000e+00   9.84892e-03   9.84892e-03   9.84892e-03   9.84892e-03   9.84892e-03   9.84892e-03
1.73780e-03   0.00000e+00   9.91138e-03   9.91138e-03   9.91138e-03   9.91138e-03   9.91138e-03   9.91138e-03
1.74985e-03   0.00000e+00   9.97418e-03   9.97418e-03   9.97418e-03   9.97418e-03   9.97418e-03   9.97418e-03
1.76198e-03   0.00000e+00   1.00373e-02   1.00373e-02   1.00373e-02   1.00373e-02   1.00373e-02   1.00373e-02
1.77419e-03   0.00000e+00   1.01008e-02   1.01008e-02   1.01008e-02   1.01008e-02   1.01008e-02   1.01008e-02
1.78649e-03   0.00000e+00   1.01646e-02   1.01646e-02   1.01646e-02   1.01646e-02   1.01646e-02   1.01646e-02
1.79887e-03   0.00000e+00   1.02287e-02   1.02287e-02   1.02287e-02   1.02287e-02   1.02287e-02   1.02287e-02
1.81134e-03   0.00000e+00   1.02932e-02   1.02932e-02   1.02932e-02   1.02932e-02   1.02932e-02   1.02932e-02
1.82390e-03   0.00000e+00   1.03581e-02   1.03581e-02   1.03581e-02   1.03581e-02   1.03581e-02   1.03581e-02
1.83654e-03   0.00000e+00   1.04232e-02   1.04232e-02   1.04232e-02   1.04232e-02   1.04232e-02   1.04232e-02
1.84927e-03   0.00000e+00   1.04887e-02   1.04887e-02   1.04887e-02   1.04887e-02   1.04887e-02   1.04887e-02
1.86209e-03   0.00000e+00   1.05546e-02   1.05546e-02   1.05546e-02   1.05546e-02   1.05546e-02   1.05546e-02
1.87499e-03   0.00000e+00   1.06208e-02   1.06208e-02   1.06208e-02   1.06208e-02   1.06208e-02   1.06208e-02
1.88799e-03   0.00000e+00   1.06873e-02   1.06873e-02   1.06873e-02   1.06873e-02   1.06873e-02   1.06873e-02
1.90108e-03   0.00000e+00   1.07542e-02   1.07542e-02   1.07542e-02   1.07542e-02   1.07542e-02   1.07542e-02
1.91426e-03   0.00000e+00   1.08215e-02   1.08215e-02   1.08215e-02   1.08215e-02   1.08215e-02   1.08215e-02
1.92752e-03   0.00000e+00   1.08890e-02   1.08890e-02   1.08890e-02   1.08890e-02   1.08890e-02   1.08890e-02
1.94089e-03   0.00000e+00   1.09570e-02   1.09570e-02   1.09570e-02   1.09570e-02   1.09570e-02   1.09570e-02
1.95434e-03   0.00000e+00   1.10252e-02   1.10252e-02   1.10252e-02   1.10252e-02   1.10252e-02   1.10252e-02
1.96789e-03   0.00000e+00   1.10939e-02   1.10939e-02   1.10939e-02   1.10939e-02   1.10939e-02   1.10939e-02
1.98153e-03   0.00000e+00   1.11628e-02   1.11628e-02   1.11628e-02   1.11628e-02   1.11628e-02   1.11628e-02
1.99526e-03   0.00000e+00   1.12322e-02   1.12322e-02   1.12322e-02   1.12322e-02   1.12322e-02   1.12322e-02
2.00909e-03   0.00000e+00   1.13018e-02   1.13018e-02   1.13018e-02   1.13018e-02   1.13018e-02   1.13018e-02
2.02302e-03   0.00000e+00   1.13719e-02   1.13719e-02   1.13719e-02   1.13719e-02   1.13719e-02   1.13719e-02
2.03704e-03   0.00000e+00   1.14422e-02   1.14422e-02   1.14422e-02   1.14422e-02   1.14422e-02   1.14422e-02
2.05116e-03   0.00000e+00   1.15130e-02   1.15130e-02   1.15130e-02   1.15130e-02   1.15130e-02   1.15130e-02
2.06538e-03   0.00000e+00   1.15840e-02   1.15840e-02   1.15840e-02   1.15840e-02   1.15840e-02   1.15840e-02
2.07970e-03   0.00000e+00   1.16555e-02   1.16555e-02   1.16555e-02   1.16555e-02   1.16555e-02   1.16555e-02
2.09411e-03   0.00000e+00   1.17273e-02   1.17273e-02   1.17273e-02   1.17273e-02   1.17273e-02   1.17273e-02
2.10863e-03   0.00000e+00   1.17994e-02   1.17994e-02   1.17994e-02   1.17994e-02   1.17994e-02   1.17994e-02
2.12324e-03   0.00000e+00   1.18719e-02   1.18719e-02   1.18719e-02   1.18719e-02   1.18719e-02   1.18719e-02
2.13796e-03   0.00000e+00   1.19447e-02   1.19447e-02   1.19447e-02   1.19447e-02   1.19447e-02   1.19447e-02
2.15278e-03   0.00000e+00   1.20179e-02   1.20179e-02   1.20179e-02   1.20179e-02   1.20179e-02   1.20179e-02
2.16770e-03   0.00000e+00   1.20915e-02   1.20915e-02   1.20915e-02   1.20915e-02   1.20915e-02   1.20915e-02
2.18273e-03   0.00000e+00   1.21654e-02   1.21654e-02   1.21654e-02   1.21654e-02   1.21654e-02   1.21654e-02
2.19786e-03   0.00000e+00   1.22396e-02   1.22396e-02   1.22396e-02   1.22396e-02   1.22396e-02   1.22396e-02
2.21309e-03   0.00000e+00   1.23143e-02   1.23143e-02   1.23143e-02   1.23143e-02   1.23143e-02   1.23143e-02
2.22844e-03   0.00000e+00   1.23892e-02   1.23892e-02   1.23892e-02   1.23892e-02   1.23892e-02   1.23892e-02
2.24388e-03   0.00000e+00   1.24646e-02   1.24646e-02   1.24646e-02   1.24646e-02   1.24646e-02   1.24646e-02
2.25944e-03   0.00000e+00   1.25403e-02   1.25403e-02   1.25403e-02   1.25403e-02   1.25403e-02   1.25403e-02
2.27510e-03   0.00000e+00   1.26163e-02   1.26163e-02   1.26163e-02   1.26163e-02   1.26163e-02   1.26163e-02
2.29087e-03   0.00000e+00   1.26927e-02   1.26927e-02   1.26927e-02   1.26927e-02   1.26927e-02   1.26927e-02
2.30675e-03   0.00000e+00   1.27695e-02   1.27695e-02   1.27695e-02   1.27695e-02   1.27695e-02   1.27695e-02
2.32274e-03   0.00000e+00   1.28466e-02   1.28466e-02   1.28466e-02   1.28466e-02   1.28466e-02   1.28466e-02
2.33884e-03   0.00000e+00   1.29240e-02   1.29240e-02   1.29240e-02   1.29240e-02   1.29240e-02   1.29240e-02
2.35505e-03   0.00000e+00   1.30019e-02   1.30019e-02   1.30019e-02   1.30019e-02   1.30019e-02   1.30019e-02
2.37137e-03   0.00000e+00   1.30800e-02   1.30800e-02   1.30800e-02   1.30800e-02   1.30800e-02   1.30800e-02
2.38781e-03   0.00000e+00   1.31586e-02   1.31586e-02   1.31586e-02   1.31586e-02   1.31586e-02   1.31586e-02
2.40436e-03   0.00000e+00   1.32375e-02   1.32375e-02   1.32375e-02   1.32375e-02   1.32375e-02   1.32375e-02
2.42103e-03   0.00000e+00   1.33167e-02   1.33167e-02   1.33167e-02   1.33167e-02   1.33167e-02   1.33167e-02
2.43781e-03   0.00000e+00   1.33963e-02   1.33963e-02   1.33963e-02   1.33963e-02   1.33963e-02   1.33963e-02
2.45471e-03   0.00000e+00   1.34763e-02   1.34763e-02   1.34763e-02   1.34763e-02   1.34763e-02   1.34763e-02
2.47172e-03   0.00000e+00   1.35566e-02   1.35566e-02   1.35566e-02   1.35566e-02   1.35566e-02   1.35566e-02
2.48886e-03   0.00000e+00   1.36373e-02   1.36373e-02   1.36373e-02   1.36373e-02   1.36373e-02   1.36373e-02
2.50611e-03   0.00000e+00   1.37183e-02   1.37183e-02   1.37183e-02   1.37183e-02   1.37183e-02   1.37183e-02
2.52348e-03   0.00000e+00   1.37997e-02   1.37997e-02   1.37997e-02   1.37997e-02   1.37997e-02   1.37997e-02
2.54097e-03   0.00000e+00   1.38814e-02   1.38814e-02   1.38814e-02   1.38814e-02   1.38814e-02   1.38814e-02
2.55859e-03   0.00000e+00   1.39635e-02   1.39635e-02   1.39635e-02   1.39635e-02   1.39635e-02   1.39635e-02
2.57632e-03   0.00000e+00   1.40459e-02   1.40459e-02   1.40459e-02   1.40459e-02   1.40459e-02   1.40459e-02
2.59418e-03   0.00000e+00   1.41287e-02   1.41287e-02   1.41287e-02   1.41287e-02   1.41287e-02   1.41287e-02
2.61216e-03   0.00000e+00   1.42119e-02   1.42119e-02   1.42119e-02   1.42119e-02   1.42119e-02   1.42119e-02
2.63027e-03   0.00000e+00   1.42954e-02   1.42954e-02   1.42954e-02   1.42954e-02   1.42954e-02   1.42954e-02
2.64850e-03   0.00000e+00   1.43793e-02   1.43793e-02   1.43793e-02   1.43793e-02   1.43793e-02   1.43793e-02
2.66686e-03   0.00000e+00   1.44635e-02   1.44635e-02   1.44635e-02   1.44635e-02   1.44635e-02   1.44635e-02
2.68534e-03   0.00000e+00   1.45480e-02   1.45480e-02   1.45480e-02   1.45480e-02   1.45480e-02   1.45480e-02
2.70396e-03   0.00000e+00   1.46329e-02   1.46329e-02   1.46329e-02   1.46329e-02   1.46329e-02   1.46329e-02
2.72270e-03   0.00000e+00   1.47182e-02   1.47182e-02   1.47182e-02   1.47182e-02   1.47182e-02   1.47182e-02
2.74157e-03   0.00000e+00   1.48038e-02   1.48038e-02   1.48038e-02   1.48038e-02   1.48038e-02   1.48038e-02
2.76058e-03   0.00000e+00   1.48898e-02   1.48898e-02   1.48898e-02   1.48898e-02   1.48898e-02   1.48898e-02
2.77971e-03   0.00000e+00   1.49761e-02   1.49761e-02   1.49761e-02   1.49761e-02   1.49761e-02   1.49761e-02
2.79898e-03   0.00000e+00   1.50627e-02   1.50627e-02   1.50627e-02   1.50627e-02   1.50627e-02   1.50627e-02
2.81838e-03   0.00000e+00   1.51497e-02   1.51497e-02   1.51497e-02   1.51497e-02   1.51497e-02   1.51497e-02
2.83792e-03   0.00000e+00   1.52371e-02   1.52371e-02   1.52371e-02   1.52371e-02   1.52371e-02   1.52371e-02
2.85759e-03   0.00000e+00   1.53247e-02   1.53247e-02   1.53247e-02   1.53247e-02   1.53247e-02   1.53247e-02
2.87740e-03   0.00000e+00   1.54128e-02   1.54128e-02   1.54128e-02   1.54128e-02   1.54128e-02   1.54128e-02
2.89734e-03   0.00000e+00   1.55011e-02   1.55011e-02   1.55011e-02   1.55011e-02   1.55011e-02   1.55011e-02
2.91743e-03   0.00000e+00   1.55899e-02   1.55899e-02   1.55899e-02   1.55899e-02   1.55899e-02   1.55899e-02
2.93765e-03   0.00000e+00   1.56789e-02   1.56789e-02   1.56789e-02   1.56789e-02   1.56789e-02   1.56789e-02
2.95801e-03   0.00000e+00   1.57683e-02   1.57683e-02   1.57683e-02   1.57683e-02   1.57683e-02   1.57683e-02
2.97852e-03   0.00000e+00   1.58580e-02   1.58580e-02   1.58580e-02   1.58580e-02   1.58580e-02   1.58580e-02
2.99916e-03   0.00000e+00   1.59481e-02   1.59481e-02   1.59481e-02   1.59481e-02   1.59481e-02   1.59481e-02
3.01995e-03   0.00000e+00   1.60385e-02   1.60385e-02   1.60385e-02   1.60385e-02   1.60385e-02   1.60385e-02
3.04089e-03   0.00000e+00   1.61292e-02   1.61292e-02   1.61292e-02   1.61292e-02   1.61292e-02   1.61292e-02
3.06196e-03   0.00000e+00   1.62203e-02   1.62203e-02   1.62203e-02   1.62203e-02   1.62203e-02   1.62203e-02
3.08319e-03   0.00000e+00   1.63117e-02   1.63117e-02   1.63117e-02   1.63117e-02   1.63117e-02   1.63117e-02
3.10456e-03   0.00000e+00   1.64034e-02   1.64034e-02   1.64034e-02   1.64034e-02   1.64034e-02   1.64034e-02
3.12608e-03   0.00000e+00   1.64955e-02   1.64955e-02   1.64955e-02   1.64955e-02   1.64955e-02   1.64955e-02
3.14775e-03   0.00000e+00   1.65879e-02   1.65879e-02   1.65879e-02   1.65879e-02   1.65879e-02   1.65879e-02
3.16957e-03   0.00000e+00   1.66806e-02   1.66806e-02   1.66806e-02   1.66806e-02   1.66806e-02   1.66806e-02
3.19154e-03   0.00000e+00   1.67736e-02   1.67736e-02   1.67736e-02   1.67736e-02   1.67736e-02   1.67736e-02
3.21366e-03   0.00000e+00   1.68670e-02   1.68670e-02   1.68670e-02   1.68670e-02   1.68670e-02   1.68670e-02
3.23594e-03   0.00000e+00   1.69607e-02   1.69607e-02   1.69607e-02   1.69607e-02   1.69607e-02   1.69607e-02
3.25837e-03   0.00000e+00   1.70547e-02   1.70547e-02   1.70547e-02   1.70547e-02   1.70547e-02   1.70547e-02
3.28095e-03   0.00000e+00   1.71490e-02   1.71490e-02   1.71490e-02   1.71490e-02   1.71490e-02   1.71490e-02
3.30370e-03   0.00000e+00   1.72436e-02   1.72436e-02   1.72436e-02   1.72436e-02   1.72436e-02   1.72436e-02
3.32660e-03   0.00000e+00   1.73386e-02   1.73386e-02   1.73386e-02   1.73386e-02   1.73386e-02   1.73386e-02
3.34965e-03   0.00000e+00   1.74338e-02   1.74338e-02   1.74338e-02   1.74338e-02   1.74338e-02   1.74338e-02
3.37287e-03   0.00000e+00   1.75294e-02   1.75294e-02   1.75294e-02   1.75294e-02   1.75294e-02   1.75294e-02
3.39625e-03   0.00000e+00   1.76253e-02   1.76253e-02   1.76253e-02   1.76253e-02   1.76253e-02   1.76253e-02
3.41979e-03   0.00000e+00   1.77215e-02   1.77215e-02   1.77215e-02   1.77215e-02   1.77215e-02   1.77215e-02
3.44350e-03   0.00000e+00   1.78179e-02   1.78179e-02   1.78179e-02   1.78179e-02   1.78179e-02   1.78179e-02
3.46737e-03   0.00000e+00   1.79147e-02   1.79147e-02   1.79147e-02   1.79147e-02   1.79147e-02   1.79147e-02
3.49140e-03   0.00000e+00   1.80118e-02   1.80118e-02   1.80118e-02   1.80118e-02   1.80118e-02   1.80118e-02
3.51560e-03   0.00000e+00   1.81092e-02   1.81092e-02   1.81092e-02   1.81092e-02   1.81092e-02   1.81092e-02
3.53997e-03   0.00000e+00   1.82069e-02   1.82069e-02   1.82069e-02   1.82069e-02   1.82069e-02   1.82069e-02
3.56451e-03   0.00000e+00   1.83049e-02   1.83049e-02   1.83049e-02   1.83049e-02   1.83049e-02   1.83049e-02
3.58922e-03   0.00000e+00   1.84031e-02   1.84031e-02   1.84031e-02   1.84031e-02   1.84031e-02   1.84031e-02
3.61410e-03   0.00000e+00   1.85017e-02   1.85017e-02   1.85017e-02   1.85017e-02   1.85017e-02   1.85017e-02
3.63915e-03   0.00000e+00   1.86005e-02   1.86005e-02   1.86005e-02   1.86005e-02   1.86005e-02   1.86005e-02
3.66438e-03   0.00000e+00   1.86996e-02   1.86996e-02   1.86996e-02   1.86996e-02   1.86996e-02   1.86996e-02
3.68978e-03   0.00000e+00   1.87990e-02   1.87990e-02   1.87990e-02   1.87990e-02   1.87990e-02   1.87990e-02
3.71535e-03   0.00000e+00   1.88987e-02   1.88987e-02   1.88987e-02   1.88987e-02   1.88987e-02   1.88987e-02
3.74111e-03   0.00000e+00   1.89987e-02   1.89987e-02   1.89987e-02   1.89987e-02   1.89987e-02   1.89987e-02
3.76704e-03   0.00000e+00   1.90989e-02   1.90989e-02   1.90989e-02   1.90989e-02   1.90989e-02   1.90989e-02
3.79315e-03   0.00000e+00   1.91994e-02   1.91994e-02   1.91994e-02   1.91994e-02   1.91994e-02   1.91994e-02
3.81944e-03   0.00000e+00   1.93001e-02   1.93001e-02   1.93001e-02   1.93001e-02   1.93001e-02   1.93001e-02
3.84592e-03   0.00000e+00   1.94012e-02   1.94012e-02   1.94012e-02   1.94012e-02   1.94012e-02   1.94012e-02
3.87258e-03   0.00000e+00   1.95025e-02   1.95025e-02   1.95025e-02   1.95025e-02   1.95025e-02   1.95025e-02
3.89942e-03   0.00000e+00   1.96040e-02   1.96040e-02   1.96040e-02   1.96040e-02   1.96040e-02   1.96040e-02
3.92645e-03   0.00000e+00   1.97058e-02   1.97058e-02   1.97058e-02   1.97058e-02   1.97058e-02   1.97058e-02
3.95367e-03   0.00000e+00   1.98078e-02   1.98078e-02   1.98078e-02   1.98078e-02   1.98078e-02   1.98078e-02
3.98107e-03   0.00000e+00   1.99101e-02   1.99101e-02   1.99101e-02   1.99101e-02   1.99101e-02   1.99101e-02
4.00867e-03   0.00000e+00   2.00127e-02   2.00127e-02   2.00127e-02   2.00127e-02   2.00127e-02   2.00127e-02
4.03645e-03   0.00000e+00   2.01155e-02   2.01155e-02   2.01155e-02   2.01155e-02   2.01155e-02   2.01155e-02
4.06443e-03   0.00000e+00   2.02185e-02   2.02185e-02   2.02185e-02   2.02185e-02   2.02185e-02   2.02185e-02
4.09261e-03   0.00000e+00   2.03217e-02   2.03217e-02   2.03217e-02   2.03217e-02   2.03217e-02   2.03217e-02
4.12098e-03   0.00000e+00   2.04252e-02   2.04252e-02   2.04252e-02   2.04252e-02   2.04252e-02   2.04252e-02
4.14954e-03   0.00000e+00   2.05289e-02   2.05289e-02   2.05289e-02   2.05289e-02   2.05289e-02   2.05289e-02
4.17830e-03   0.00000e+00   2.06329e-02   2.06329e-02   2.06329e-02   2.06329e-02   2.06329e-02   2.06329e-02
4.20727e-03   0.00000e+00   2.07370e-02   2.07370e-02   2.07370e-02   2.07370e-02   2.07370e-02   2.07370e-02
4.23643e-03   0.00000e+00   2.08414e-02   2.08414e-02   2.08414e-02   2.08414e-02   2.08414e-02   2.08414e-02
4.26580e-03   0.00000e+00   2.09460e-02   2.09460e-02   2.09460e-02   2.09460e-02   2.09460e-02   2.09460e-02
4.29536e-03   0.00000e+00   2.10508e-02   2.10508e-02   2.10508e-02   2.10508e-02   2.10508e-02   2.10508e-02
4.32514e-03   0.00000e+00   2.11558e-02   2.11558e-02   2.11558e-02   2.11558e-02   2.11558e-02   2.11558e-02
4.35512e-03   0.00000e+00   2.12610e-02   2.12610e-02   2.12610e-02   2.12610e-02   2.12610e-02   2.12610e-02
4.38531e-03   0.00000e+00   2.13664e-02   2.13664e-02   2.13664e-02   2.13664e-02   2.13664e-02   2.13664e-02
4.41570e-03   0.00000e+00   2.14720e-02   2.14720e-02   2.14720e-02   2.14720e-02   2.14720e-02   2.14720e-02
4.44631e-03   0.00000e+00   2.15778e-02   2.15778e-02   2.15778e-02   2.15778e-02   2.15778e-02   2.15778e-02
4.47713e-03   0.00000e+00   2.16837e-02   2.16837e-02   2.16837e-02   2.16837e-02   2.16837e-02   2.16837e-02
4.50817e-03   0.00000e+00   2.17899e-02   2.17899e-02   2.17899e-02   2.17899e-02   2.17899e-02   2.17899e-02
4.53942e-03   0.00000e+00   2.18962e-02   2.18962e-02   2.18962e-02   2.18962e-02   2.18962e-02   2.18962e-02
4.57088e-03   0.00000e+00   2.20027e-02   2.20027e-02   2.20027e-02   2.20027e-02   2.20027e-02   2.20027e-02
4.60257e-03   0.00000e+00   2.21094e-02   2.21094e-02   2.21094e-02   2.21094e-02   2.21094e-02   2.21094e-02
4.63447e-03   0.00000e+00   2.22162e-02   2.22162e-02   2.22162e-02   2.22162e-02   2.22162e-02   2.22162e-02
4.66659e-03   0.00000e+00   2.23232e-02   2.23232e-02   2.23232e-02   2.23232e-02   2.23232e-02   2.23232e-02
4.69894e-03   0.00000e+00   2.24303e-02   2.24303e-02   2.24303e-02   2.24303e-02   2.24303e-02   2.24303e-02
4.73151e-03   0.00000e+00   2.25376e-02   2.25376e-02   2.25376e-02   2.25376e-02   2.25376e-02   2.25376e-02
4.76431e-03   0.00000e+00   2.26450e-02   2.26450e-02   2.26450e-02   2.26450e-02   2.26450e-02   2.26450e-02
4.79733e-03   0.00000e+00   2.27526e-02   2.27526e-02   2.27526e-02   2.27526e-02   2.27526e-02   2.27526e-02
4.83059e-03   0.00000e+00   2.28603e-02   2.28603e-02   2.28603e-02   2.28603e-02   2.28603e-02   2.28603e-02
4.86407e-03   0.00000e+00   2.29681e-02   2.29681e-02   2.29681e-02   2.29681e-02   2.29681e-02   2.29681e-02
4.89779e-03   0.00000e+00   2.30760e-02   2.30760e-02   2.30760e-02   2.30760e-02   2.30760e-02   2.30760e-02
4.93174e-03   0.00000e+00   2.31841e-02   2.31841e-02   2.31841e-02   2.31841e-02   2.31841e-02   2.31841e-02
4.96592e-03   0.00000e+00   2.32923e-02   2.32923e-02   2.32923e-02   2.32923e-02   2.32923e-02   2.32923e-02
5.00035e-03   0.00000e+00   2.34006e-02   2.34006e-02   2.34006e-02   2.34006e-02   2.34006e-02   2.34006e-02
5.03501e-03   0.00000e+00   2.35090e-02   2.35090e-02   2.35090e-02   2.35090e-02   2.35090e-02   2.35090e-02
5.06991e-03   0.00000e+00   2.36174e-02   2.36174e-02   2.36174e-02   2.36174e-02   2.36174e-02   2.36174e-02
5.10505e-03   0.00000e+00   2.37260e-02   2.37260e-02   2.37260e-02   2.37260e-02   2.37260e-02   2.37260e-02
5.14044e-03   0.00000e+00   2.38347e-02   2.38347e-02   2.38347e-02   2.38347e-02   2.38347e-02   2.38347e-02
5.17607e-03   0.00000e+00   2.39434e-02   2.39434e-02   2.39434e-02   2.39434e-02   2.39434e-02   2.39434e-02
5.21195e-03   0.00000e+00   2.40523e-02   2.40523e-02   2.40523e-02   2.40523e-02   2.40523e-02   2.40523e-02
5.24807e-03   0.00000e+00   2.41611e-02   2.41611e-02   2.41611e-02   2.41611e-02   2.41611e-02   2.41611e-02
5.28445e-03   0.00000e+00   2.42701e-02   2.42701e-02   2.42701e-02   2.42701e-02   2.42701e-02   2.42701e-02
5.32108e-03   0.00000e+00   2.43791e-02   2.43791e-02   2.43791e-02   2.43791e-02   2.43791e-02   2.43791e-02
5.35797e-03   0.00000e+00   2.44882e-02   2.44882e-02   2.44882e-02   2.44882e-02   2.44882e-02   2.44882e-02
5.39511e-03   0.00000e+00   2.45973e-02   2.45973e-02   2.45973e-02   2.45973e-02   2.45973e-02   2.45973e-02
5.43250e-03   0.00000e+00   2.47064e-02   2.47064e-02   2.47064e-02   2.47064e-02   2.47064e-02   2.47064e-02
5.47016e-03   0.00000e+00   2.48156e-02   2.48156e-02   2.48156e-02   2.48156e-02   2.48156e-02   2.48156e-02
5.50808e-03   0.00000e+00   2.49248e-02   2.49248e-02   2.49248e-02   2.49248e-02   2.49248e-02   2.49248e-02
5.54626e-03   0.00000e+00   2.50340e-02   2.50340e-02   2.50340e-02   2.50340e-02   2.50340e-02   2.50340e-02
5.58470e-03   0.00000e+00   2.51432e-02   2.51432e-02   2.51432e-02   2.51432e-02   2.51432e-02   2.51432e-02
5.62341e-03   0.00000e+00   2.52525e-02   2.52525e-02   2.52525e-02   2.52525e-02   2.52525e-02   2.52525e-02
5.66239e-03   0.00000e+00   2.53617e-02   2.53617e-02   2.53617e-02   2.53617e-02   2.53617e-02   2.53617e-02
5.70164e-03   0.00000e+00   2.54710e-02   2.54710e-02   2.54710e-02   2.54710e-02   2.54710e-02   2.54710e-02
5.74116e-03   0.00000e+00   2.55802e-02   2.55802e-02   2.55802e-02   2.55802e-02   2.55802e-02   2.55802e-02
5.78096e-03   0.00000e+00   2.56894e-02   2.56894e-02   2.56894e-02   2.56894e-02   2.56894e-02   2.56894e-02
5.82103e-03   0.00000e+00   2.57986e-02   2.57986e-02   2.57986e-02   2.57986e-02   2.57986e-02   2.57986e-02
5.86138e-03   0.00000e+00   2.59077e-02   2.59077e-02   2.59077e-02   2.59077e-02   2.59077e-02   2.59077e-02
5.90201e-03   0.00000e+00   2.60168e-02   2.60168e-02   2.60168e-02   2.60168e-02   2.60168e-02   2.60168e-02
5.94292e-03   0.00000e+00   2.61259e-02   2.61259e-02   2.61259e-02   2.61259e-02   2.61259e-02   2.61259e-02
5.98412e-03   0.00000e+00   2.62349e-02   2.62349e-02   2.62349e-02   2.62349e-02   2.62349e-02   2.62349e-02
6.02560e-03   0.00000e+00   2.63438e-02   2.63438e-02   2.63438e-02   2.63438e-02   2.63438e-02   2.63438e-02
6.06736e-03   0.00000e+00   2.64527e-02   2.64527e-02   2.64527e-02   2.64527e-02   2.64527e-02   2.64527e-02
6.10942e-03   0.00000e+00   2.65615e-02   2.65615e-02   2.65615e-02   2.65615e-02   2.65615e-02   2.65615e-02
6.15177e-03   0.00000e+00   2.66702e-02   2.66702e-02   2.66702e-02   2.66702e-02   2.66702e-02   2.66702e-02
6.19441e-03   0.00000e+00   2.67788e-02   2.67788e-02   2.67788e-02   2.67788e-02   2.67788e-02   2.67788e-02
6.23735e-03   0.00000e+00   2.68873e-02   2.68873e-02   2.68873e-02   2.68873e-02   2.68873e-02   2.68873e-02
6.28058e-03   0.00000e+00   2.69957e-02   2.69957e-02   2.69957e-02   2.69957e-02   2.69957e-02   2.69957e-02
6.32412e-03   0.00000e+00   2.71040e-02   2.71040e-02   2.71040e-02   2.71040e-02   2.71040e-02   2.71040e-02
6.36796e-03   0.00000e+00   2.72122e-02   2.72122e-02   2.72122e-02   2.72122e-02   2.72122e-02   2.72122e-02
6.41210e-03   0.00000e+00   2.73202e-02   2.73202e-02   2.73202e-02   2.73202e-02   2.73202e-02   2.73202e-02
6.45654e-03   0.00000e+00   2.74281e-02   2.74281e-02   2.74281e-02   2.74281e-02   2.74281e-02   2.74281e-02
6.50130e-03   0.00000e+00   2.75359e-02   2.75359e-02   2.75359e-02   2.75359e-02   2.75359e-02   2.75359e-02
6.54636e-03   0.00000e+00   2.76435e-02   2.76435e-02   2.76435e-02   2.76435e-02   2.76435e-02   2.76435e-02
6.59174e-03   0.00000e+00   2.77509e-02   2.77509e-02   2.77509e-02   2.77509e-02   2.77509e-02   2.77509e-02
6.63743e-03   0.00000e+00   2.78582e-02   2.78582e-02   2.78582e-02   2.78582e-02   2.78582e-02   2.78582e-02
6.68344e-03   0.00000e+00   2.79652e-02   2.79652e-02   2.79652e-02   2.79652e-02   2.79652e-02   2.79652e-02
6.72977e-03   0.00000e+00   2.80721e-02   2.80721e-02   2.80721e-02   2.80721e-02   2.80721e-02   2.80721e-02
6.77642e-03   0.00000e+00   2.81788e-02   2.81788e-02   2.81788e-02   2.81788e-02   2.81788e-02   2.81788e-02
6.82339e-03   0.00000e+00   2.82853e-02   2.82853e-02   2.82853e-02   2.82853e-02   2.82853e-02   2.82853e-02
6.87068e-03   0.00000e+00   2.83916e-02   2.83916e-02   2.83916e-02   2.83916e-02   2.83916e-02   2.83916e-02
6.91831e-03   0.00000e+00   2.84976e-02   2.84976e-02   2.84976e-02   2.84976e-02   2.84976e-02   2.84976e-02
6.96627e-03   0.00000e+00   2.86034e-02   2.86034e-02   2.86034e-02   2.86034e-02   2.86034e-02   2.86034e-02
7.01455e-03   0.00000e+00   2.87090e-02   2.87090e-02   2.87090e-02   2.87090e-02   2.87090e-02   2.87090e-02
7.06318e-03   0.00000e+00   2.88143e-02   2.88143e-02   2.88143e-02   2.88143e-02   2.88143e-02   2.88143e-02
7.11214e-03   0.00000e+00   2.89194e-02   2.89194e-02   2.89194e-02   2.89194e-02   2.89194e-02   2.89194e-02
7.16143e-03   0.00000e+00   2.90242e-02   2.90242e-02   2.90242e-02   2.90242e-02   2.90242e-02   2.90242e-02
7.21107e-03   0.00000e+00   2.91287e-02   2.91287e-02   2.91287e-02   2.91287e-02   2.91287e-02   2.91287e-02
7.26106e-03   0.00000e+00   2.92329e-02   2.92329e-02   2.92329e-02   2.92329e-02   2.92329e-02   2.92329e-02
7.31139e-03   0.00000e+00   2.93369e-02   2.93369e-02   2.93369e-02   2.93369e-02   2.93369e-02   2.93369e-02
7.36207e-03   0.00000e+00   2.94405e-02   2.94405e-02   2.94405e-02   2.94405e-02   2.94405e-02   2.94405e-02
7.41310e-03   0.00000e+00   2.95438e-02   2.95438e-02   2.95438e-02   2.95438e-02   2.95438e-02   2.95438e-02
7.46449e-03   0.00000e+00   2.96468e-02   2.96468e-02   2.96468e-02   2.96468e-02   2.96468e-02   2.96468e-02
7.51623e-03   0.00000e+00   2.97494e-02   2.97494e-02   2.97494e-02   2.97494e-02   2.97494e-02   2.97494e-02
7.56833e-03   0.00000e+00   2.98517e-02   2.98517e-02   2.98517e-02   2.98517e-02   2.98517e-02   2.98517e-02
7.62079e-03   0.00000e+00   2.99536e-02   2.99536e-02   2.99536e-02   2.99536e-02   2.99536e-02   2.99536e-02
7.67361e-03   0.00000e+00   3.00552e-02   3.00552e-02   3.00552e-02   3.00552e-02   3.00552e-02   3.00552e-02
7.72681e-03   0.00000e+00   3.01564e-02   3.01564e-02   3.01564e-02   3.01564e-02   3.01564e-02   3.01564e-02
7.78037e-03   0.00000e+00   3.02572e-02   3.02572e-02   3.02572e-02   3.02572e-02   3.02572e-02   3.02572e-02
7.83430e-03   0.00000e+00   3.03576e-02   3.03576e-02   3.03576e-02   3.03576e-02   3.03576e-02   3.03576e-02
7.88860e-03   0.00000e+00   3.04576e-02   3.04576e-02   3.04576e-02   3.04576e-02   3.04576e-02   3.04576e-02
7.94328e-03   0.00000e+00   3.05572e-02   3.05572e-02   3.05572e-02   3.05572e-02   3.05572e-02   3.05572e-02
7.99834e-03   0.00000e+00   3.06564e-02   3.06564e-02   3.06564e-02   3.06564e-02   3.06564e-02   3.06564e-02
8.05378e-03   0.00000e+00   3.07551e-02   3.07551e-02   3.07551e-02   3.07551e-02   3.07551e-02   3.07551e-02
8.10961e-03   0.00000e+00   3.08533e-02   3.08533e-02   3.08533e-02   3.08533e-02   3.08533e-02   3.08533e-02
8.16582e-03   0.00000e+00   3.09512e-02   3.09512e-02   3.09512e-02   3.09512e-02   3.09512e-02   3.09512e-02
8.22243e-03   0.00000e+00   3.10485e-02   3.10485e-02   3.10485e-02   3.10485e-02   3.10485e-02   3.10485e-02
8.27942e-03   0.00000e+00   3.11453e-02   3.11453e-02   3.11453e-02   3.11453e-02   3.11453e-02   3.11453e-02
8.33681e-03   0.00000e+00   3.12417e-02   3.12417e-02   3.12417e-02   3.12417e-02   3.12417e-02   3.12417e-02
8.39460e-03   0.00000e+00   3.13375e-02   3.13375e-02   3.13375e-02   3.13375e-02   3.13375e-02   3.13375e-02
8.45279e-03   0.00000e+00   3.14329e-02   3.14329e-02   3.14329e-02   3.14329e-02   3.14329e-02   3.14329e-02
8.51138e-03   0.00000e+00   3.15277e-02   3.15277e-02   3.15277e-02   3.15277e-02   3.15277e-02   3.15277e-02
8.57038e-03   0.00000e+00   3.16219e-02   3.16219e-02   3.16219e-02   3.16219e-02   3.16219e-02   3.16219e-02
8.62979e-03   0.00000e+00   3.17156e-02   3.17156e-02   3.17156e-02   3.17156e-02   3.17156e-02   3.17156e-02
8.68960e-03   0.00000e+00   3.18088e-02   3.18088e-02   3.18088e-02   3.18088e-02   3.18088e-02   3.18088e-02
8.74984e-03   0.00000e+00   3.19014e-02   3.19014e-02   3.19014e-02   3.19014e-02   3.19014e-02   3.19014e-02
8.81049e-03   0.00000e+00   3.19934e-02   3.19934e-02   3.19934e-02   3.19934e-02   3.19934e-02   3.19934e-02
8.87156e-03   0.00000e+00   3.20847e-02   3.20847e-02   3.20847e-02   3.20847e-02   3.20847e-02   3.20847e-02
8.93305e-03   0.00000e+00   3.21755e-02   3.21755e-02   3.21755e-02   3.21755e-02   3.21755e-02   3.21755e-02
8.99498e-03   0.00000e+00   3.22657e-02   3.22657e-02   3.22657e-02   3.22657e-02   3.22657e-02   3.22657e-02
9.05733e-03   0.00000e+00   3.23552e-02   3.23552e-02   3.23552e-02   3.23552e-02   3.23552e-02   3.23552e-02
9.12011e-03   0.00000e+00   3.24441e-02   3.24441e-02   3.24441e-02   3.24441e-02   3.24441e-02   3.24441e-02
9.18333e-03   0.00000e+00   3.25323e-02   3.25323e-02   3.25323e-02   3.25323e-02   3.25323e-02   3.25323e-02
9.24698e-03   0.00000e+00   3.26198e-02   3.26198e-02   3.26198e-02   3.26198e-02   3.26198e-02   3.26198e-02
9.31108e-03   0.00000e+00   3.27067e-02   3.27067e-02   3.27067e-02   3.27067e-02   3.27067e-02   3.27067e-02
9.37562e-03   0.00000e+00   3.27928e-02   3.27928e-02   3.27928e-02   3.27928e-02   3.27928e-02   3.27928e-02
9.44061e-03   0.00000e+00   3.28783e-02   3.28783e-02   3.28783e-02   3.28783e-02   3.28783e-02   3.28783e-02
9.50605e-03   0.00000e+00   3.29630e-02   3.29630e-02   3.29630e-02   3.29630e-02   3.29630e-02   3.29630e-02
9.57194e-03   0.00000e+00   3.30470e-02   3.30470e-02   3.30470e-02   3.30470e-02   3.30470e-02   3.30470e-02
9.63829e-03   0.00000e+00   3.31303e-02   3.31303e-02   3.31303e-02   3.31303e-02   3.31303e-02   3.31303e-02
9.70510e-03   0.00000e+00   3.32127e-02   3.32127e-02   3.32127e-02   3.32127e-02   3.32127e-02   3.32127e-02
9.77237e-03   0.00000e+00   3.32944e-02   3.32944e-02   3.32944e-02   3.32944e-02   3.32944e-02   3.32944e-02
9.84011e-03   0.00000e+00   3.33754e-02   3.33754e-02   3.33754e-02   3.33754e-02   3.33754e-02   3.33754e-02
9.90832e-03   0.00000e+00   3.34555e-02   3.34555e-02   3.34555e-02   3.34555e-02   3.34555e-02   3.34555e-02
9.97700e-03   0.00000e+00   3.35348e-02   3.35348e-02   3.35348e-02   3.35348e-02   3.35348e-02   3.35348e-02
1.00462e-02   0.00000e+00   3.36133e-02   3.36133e-02   3.36133e-02   3.36133e-02   3.36133e-02   3.36133e-02
1.01158e-02   0.00000e+00   3.36909e-02   3.36909e-02   3.36909e-02   3.36909e-02   3.36909e-02   3.36909e-02
1.01859e-02   0.00000e+00   3.37677e-02   3.37677e-02   3.37677e-02   3.37677e-02   3.37677e-02   3.37677e-02
1.02565e-02   0.00000e+00   3.38436e-02   3.38436e-02   3.38436e-02   3.38436e-02   3.38436e-02   3.38436e-02
1.03276e-02   0.00000e+00   3.39186e-02   3.39186e-02   3.39186e-02   3.39186e-02   3.39186e-02   3.39186e-02
1.03992e-02   0.00000e+00   3.39927e-02   3.39927e-02   3.39927e-02   3.39927e-02   3.39927e-02   3.39927e-02
1.04713e-02   0.00000e+00   3.40659e-02   3.40659e-02   3.40659e-02   3.40659e-02   3.40659e-02   3.40659e-02
1.05439e-02   0.00000e+00   3.41382e-02   3.41382e-02   3.41382e-02   3.41382e-02   3.41382e-02   3.41382e-02
1.06170e-02   0.00000e+00   3.42095e-02   3.42095e-02   3.42095e-02   3.42095e-02   3.42095e-02   3.42095e-02
1.06905e-02   0.00000e+00   3.42799e-02   3.42799e-02   3.42799e-02   3.42799e-02   3.42799e-02   3.42799e-02
1.07647e-02   0.00000e+00   3.43494e-02   3.43494e-02   3.43494e-02   3.43494e-02   3.43494e-02   3.43494e-02
1.08393e-02   0.00000e+00   3.44178e-02   3.44178e-02   3.44178e-02   3.44178e-02   3.44178e-02   3.44178e-02
1.09144e-02   0.00000e+00   3.44852e-02   3.44852e-02   3.44852e-02   3.44852e-02   3.44852e-02   3.44852e-02
1.09901e-02   0.00000e+00   3.45517e-02   3.45517e-02   3.45517e-02   3.45517e-02   3.45517e-02   3.45517e-02
1.10662e-02   0.00000e+00   3.46171e-02   3.46171e-02   3.46171e-02   3.46171e-02   3.46171e-02   3.46171e-02
1.11429e-02   0.00000e+00   3.46814e-02   3.46814e-02   3.46814e-02   3.46814e-02   3.46814e-02   3.46814e-02
1.12202e-02   0.00000e+00   3.47447e-02   3.47447e-02   3.47447e-02   3.47447e-02   3.47447e-02   3.47447e-02
1.12980e-02   0.00000e+00   3.48070e-02   3.48070e-02   3.48070e-02   3.48070e-02   3.48070e-02   3.48070e-02
1.13763e-02   0.00000e+00   3.48681e-02   3.48681e-02   3.48681e-02   3.48681e-02   3.48681e-02   3.48681e-02
1.14551e-02   0.00000e+00   3.49281e-02   3.49281e-02   3.49281e-02   3.49281e-02   3.49281e-02   3.49281e-02
1.15345e-02   0.00000e+00   3.49871e-02   3.49871e-02   3.49871e-02   3.49871e-02   3.49871e-02   3.49871e-02
1.16145e-02   0.00000e+00   3.50449e-02   3.50449e-02   3.50449e-02   3.50449e-02   3.50449e-02   3.50449e-02
1.16950e-02   0.00000e+00   3.51015e-02   3.51015e-02   3.51015e-02   3.51015e-02   3.51015e-02   3.51015e-02
1.17761e-02   0.00000e+00   3.51570e-02   3.51570e-02   3.51570e-02   3.51570e-02   3.51570e-02   3.51570e-02
1.18577e-02   0.00000e+00   3.52113e-02   3.52113e-02   3.52113e-02   3.52113e-02   3.52113e-02   3.52113e-02
1.19399e-02   0.00000e+00   3.52644e-02   3.52644e-02   3.52644e-02   3.52644e-02   3.52644e-02   3.52644e-02
1.20226e-02   0.00000e+00   3.53163e-02   3.53163e-02   3.53163e-02   3.53163e-02   3.53163e-02   3.53163e-02
1.21060e-02   0.00000e+00   3.53670e-02   3.53670e-02   3.53670e-02   3.53670e-02   3.53670e-02   3.53670e-02
1.21899e-02   0.00000e+00   3.54164e-02   3.54164e-02   3.54164e-02   3.54164e-02   3.54164e-02   3.54164e-02
1.22744e-02   0.00000e+00   3.54646e-02   3.54646e-02   3.54646e-02   3.54646e-02   3.54646e-02   3.54646e-02
1.23595e-02   0.00000e+00   3.55115e-02   3.55115e-02   3.55115e-02   3.55115e-02   3.55115e-02   3.55115e-02
1.24451e-02   0.00000e+00   3.55572e-02   3.55572e-02   3.55572e-02   3.55572e-02   3.55572e-02   3.55572e-02
1.25314e-02   0.00000e+00   3.56015e-02   3.56015e-02   3.56015e-02   3.56015e-02   3.56015e-02   3.56015e-02
1.26183e-02   0.00000e+00   3.56445e-02   3.56445e-02   3.56445e-02   3.56445e-02   3.56445e-02   3.56445e-02
1.27057e-02   0.00000e+00   3.56862e-02   3.56862e-02   3.56862e-02   3.56862e-02   3.56862e-02   3.56862e-02
1.27938e-02   0.00000e+00   3.57265e-02   3.57265e-02   3.57265e-02   3.57265e-02   3.57265e-02   3.57265e-02
1.28825e-02   0.00000e+00   3.57654e-02   3.57654e-02   3.57654e-02   3.57654e-02   3.57654e-02   3.57654e-02
1.29718e-02   0.00000e+00   3.58030e-02   3.58030e-02   3.58030e-02   3.58030e-02   3.58030e-02   3.58030e-02
1.30617e-02   0.00000e+00   3.58392e-02   3.58392e-02   3.58392e-02   3.58392e-02   3.58392e-02   3.58392e-02
1.31522e-02   0.00000e+00   3.58739e-02   3.58739e-02   3.58739e-02   3.58739e-02   3.58739e-02   3.58739e-02
1.32434e-02   0.00000e+00   3.59073e-02   3.59073e-02   3.59073e-02   3.59073e-02   3.59073e-02   3.59073e-02
1.33352e-02   0.00000e+00   3.59391e-02   3.59391e-02   3.59391e-02   3.59391e-02   3.59391e-02   3.59391e-02
1.34276e-02   0.00000e+00   3.59696e-02   3.59696e-02   3.59696e-02   3.59696e-02   3.59696e-02   3.59696e-02
1.35207e-02   0.00000e+00   3.59985e-02   3.59985e-02   3.59985e-02   3.59985e-02   3.59985e-02   3.59985e-02
1.36144e-02   0.00000e+00   3.60260e-02   3.60260e-02   3.60260e-02   3.60260e-02   3.60260e-02   3.60260e-02
1.37088e-02   0.00000e+00   3.60519e-02   3.60519e-02   3.60519e-02   3.60519e-02   3.60519e-02   3.60519e-02
1.38038e-02   0.00000e+00   3.60763e-02   3.60763e-02   3.60763e-02   3.60763e-02   3.60763e-02   3.60763e-02
1.38995e-02   0.00000e+00   3.60992e-02   3.60992e-02   3.60992e-02   3.60992e-02   3.60992e-02   3.60992e-02
1.39959e-02   0.00000e+00   3.61205e-02   3.61205e-02   3.61205e-02   3.61205e-02   3.61205e-02   3.61205e-02
1.40929e-02   0.00000e+00   3.61402e-02   3.61402e-02   3.61402e-02   3.61402e-02   3.61402e-02   3.61402e-02
1.41906e-02   0.00000e+00   3.61584e-02   3.61584e-02   3.61584e-02   3.61584e-02   3.61584e-02   3.61584e-02
1.42889e-02   0.00000e+00   3.61749e-02   3.61749e-02   3.61749e-02   3.61749e-02   3.61749e-02   3.61749e-02
1.43880e-02   0.00000e+00   3.61899e-02   3.61899e-02   3.61899e-02   3.61899e-02   3.61899e-02   3.61899e-02
1.44877e-02   0.00000e+00   3.62032e-02   3.62032e-02   3.62032e-02   3.62032e-02   3.62032e-02   3.62032e-02
1.45881e-02   0.00000e+00   3.62148e-02   3.62148e-02   3.62148e-02   3.62148e-02   3.62148e-02   3.62148e-02
1.46893e-02   0.00000e+00   3.62248e-02   3.62248e-02   3.62248e-02   3.62248e-02   3.62248e-02   3.62248e-02
1.47911e-02   0.00000e+00   3.62331e-02   3.62331e-02   3.62331e-02   3.62331e-02   3.62331e-02   3.62331e-02
1.48936e-02   0.00000e+00   3.62397e-02   3.62397e-02   3.62397e-02   3.62397e-02   3.62397e-02   3.62397e-02
1.49968e-02   0.00000e+00   3.62446e-02   3.62446e-02   3.62446e-02   3.62446e-02   3.62446e-02   3.62446e-02
1.51008e-02   0.00000e+00   3.62477e-02   3.62477e-02   3.62477e-02   3.62477e-02   3.62477e-02   3.62477e-02
1.52055e-02   0.00000e+00   3.62492e-02   3.62492e-02   3.62492e-02   3.62492e-02   3.62492e-02   3.62492e-02
1.53109e-02   0.00000e+00   3.62488e-02   3.62488e-02   3.62488e-02   3.62488e-02   3.62488e-02   3.62488e-02
1.54170e-02   0.00000e+00   3.62467e-02   3.62467e-02   3.62467e-02   3.62467e-02   3.62467e-02   3.62467e-02
1.55239e-02   0.00000e+00   3.62429e-02   3.62429e-02   3.62429e-02   3.62429e-02   3.62429e-02   3.62429e-02
1.56315e-02   0.00000e+00   3.62372e-02   3.62372e-02   3.62372e-02   3.62372e-02   3.62372e-02   3.62372e-02
1.57398e-02   0.00000e+00   3.62297e-02   3.62297e-02   3.62297e-02   3.62297e-02   3.62297e-02   3.62297e-02
1.58489e-02   0.00000e+00   3.62204e-02   3.62204e-02   3.62204e-02   3.62204e-02   3.62204e-02   3.62204e-02
1.59588e-02   0.00000e+00   3.62093e-02   3.62093e-02   3.62093e-02   3.62093e-02   3.62093e-02   3.62093e-02
1.60694e-02   0.00000e+00   3.61963e-02   3.61963e-02   3.61963e-02   3.61963e-02   3.61963e-02   3.61963e-02
1.61808e-02   0.00000e+00   3.61814e-02   3.61814e-02   3.61814e-02   3.61814e-02   3.61814e-02   3.61814e-02
1.62930e-02   0.00000e+00   3.61647e-02   3.61647e-02   3.61647e-02   3.61647e-02   3.61647e-02   3.61647e-02
1.64059e-02   0.00000e+00   3.61461e-02   3.61461e-02   3.61461e-02   3.61461e-02   3.61461e-02   3.61461e-02
1.65196e-02   0.00000e+00   3.61255e-02   3.61255e-02   3.61255e-02   3.61255e-02   3.61255e-02   3.61255e-02
1.66341e-02   0.00000e+00   3.61031e-02   3.61031e-02   3.61031e-02   3.61031e-02   3.61031e-02   3.61031e-02
1.67494e-02   0.00000e+00   3.60788e-02   3.60788e-02   3.60788e-02   3.60788e-02   3.60788e-02   3.60788e-02
1.68655e-02   0.00000e+00   3.60525e-02   3.60525e-02   3.60525e-02   3.60525e-02   3.60525e-02   3.60525e-02
1.69824e-02   0.00000e+00   3.60243e-02   3.60243e-02   3.60243e-02   3.60243e-02   3.60243e-02   3.60243e-02
1.71002e-02   0.00000e+00   3.59941e-02   3.59941e-02   3.59941e-02   3.59941e-02   3.59941e-02   3.59941e-02
1.72187e-02   0.00000e+00   3.59620e-02   3.59620e-02   3.59620e-02   3.59620e-02   3.59620e-02   3.59620e-02
1.73380e-02   0.00000e+00   3.59279e-02   3.59279e-02   3.59279e-02   3.59279e-02   3.59279e-02   3.59279e-02
1.74582e-02   0.00000e+00   3.58918e-02   3.58918e-02   3.58918e-02   3.58918e-02   3.58918e-02   3.58918e-02
1.75792e-02   0.00000e+00   3.58537e-02   3.58537e-02   3.58537e-02   3.58537e-02   3.58537e-02   3.58537e-02
1.77011e-02   0.00000e+00   3.58137e-02   3.58137e-02   3.58137e-02   3.58137e-02   3.58137e-02   3.58137e-02
1.78238e-02   0.00000e+00   3.57716e-02   3.57716e-02   3.57716e-02   3.57716e-02   3.57716e-02   3.57716e-02
1.79473e-02   0.00000e+00   3.57275e-02   3.57275e-02   3.57275e-02   3.57275e-02   3.57275e-02   3.57275e-02
1.80717e-02   0.00000e+00   3.56814e-02   3.56814e-02   3.56814e-02   3.56814e-02   3.56814e-02   3.56814e-02
1.81970e-02   0.00000e+00   3.56333e-02   3.56333e-02   3.56333e-02   3.56333e-02   3.56333e-02   3.56333e-02
1.83231e-02   0.00000e+00   3.55832e-02   3.55832e-02   3.55832e-02   3.55832e-02   3.55832e-02   3.55832e-02
1.84502e-02   0.00000e+00   3.55310e-02   3.55310e-02   3.55310e-02   3.55310e-02   3.55310e-02   3.55310e-02
1.85780e-02   0.00000e+00   3.54768e-02   3.54768e-02   3.54768e-02   3.54768e-02   3.54768e-02   3.54768e-02
1.87068e-02   0.00000e+00   3.54206e-02   3.54206e-02   3.54206e-02   3.54206e-02   3.54206e-02   3.54206e-02
1.88365e-02   0.00000e+00   3.53623e-02   3.53623e-02   3.53623e-02   3.53623e-02   3.53623e-02   3.53623e-02
1.89671e-02   0.00000e+00   3.53019e-02   3.53019e-02   3.53019e-02   3.53019e-02   3.53019e-02   3.53019e-02
1.90985e-02   0.00000e+00   3.52396e-02   3.52396e-02   3.52396e-02   3.52396e-02   3.52396e-02   3.52396e-02
1.92309e-02   0.00000e+00   3.51752e-02   3.51752e-02   3.51752e-02   3.51752e-02   3.51752e-02   3.51752e-02
1.93642e-02   0.00000e+00   3.51087e-02   3.51087e-02   3.51087e-02   3.51087e-02   3.51087e-02   3.51087e-02
1.94984e-02   0.00000e+00   3.50402e-02   3.50402e-02   3.50402e-02   3.50402e-02   3.50402e-02   3.50402e-02
1.96336e-02   0.00000e+00   3.49696e-02   3.49696e-02   3.49696e-02   3.49696e-02   3.49696e-02   3.49696e-02
1.97697e-02   0.00000e+00   3.48971e-02   3.48971e-02   3.48971e-02   3.48971e-02   3.48971e-02   3.48971e-02
1.99067e-02   0.00000e+00   3.48224e-02   3.48224e-02   3.48224e-02   3.48224e-02   3.48224e-02   3.48224e-02
2.00447e-02   0.00000e+00   3.47458e-02   3.47458e-02   3.47458e-02   3.47458e-02   3.47458e-02   3.47458e-02
2.01837e-02   0.00000e+00   3.46671e-02   3.46671e-02   3.46671e-02   3.46671e-02   3.46671e-02   3.46671e-02
2.03236e-02   0.00000e+00   3.45864e-02   3.45864e-02   3.45864e-02   3.45864e-02   3.45864e-02   3.45864e-02
2.04644e-02   0.00000e+00   3.45037e-02   3.45037e-02   3.45037e-02   3.45037e-02   3.45037e-02   3.45037e-02
2.06063e-02   0.00000e+00   3.44189e-02   3.44189e-02   3.44189e-02   3.44189e-02   3.44189e-02   3.44189e-02
2.07491e-02   0.00000e+00   3.43322e-02   3.43322e-02   3.43322e-02   3.43322e-02   3.43322e-02   3.43322e-02
2.08930e-02   0.00000e+00   3.42435e-02   3.42435e-02   3.42435e-02   3.42435e-02   3.42435e-02   3.42435e-02
2.10378e-02   0.00000e+00   3.41527e-02   3.41527e-02   3.41527e-02   3.41527e-02   3.41527e-02   3.41527e-02
2.11836e-02   0.00000e+00   3.40601e-02   3.40601e-02   3.40601e-02   3.40601e-02   3.40601e-02   3.40601e-02
2.13304e-02   0.00000e+00   3.39654e-02   3.39654e-02   3.39654e-02   3.39654e-02   3.39654e-02   3.39654e-02
2.14783e-02   0.00000e+00   3.38688e-02   3.38688e-02   3.38688e-02   3.38688e-02   3.38688e-02   3.38688e-02
2.16272e-02   0.00000e+00   3.37703e-02   3.37703e-02   3.37703e-02   3.37703e-02   3.37703e-02   3.37703e-02
2.17771e-02   0.00000e+00   3.36699e-02   3.36699e-02   3.36699e-02   3.36699e-02   3.36699e-02   3.36699e-02
2.19280e-02   0.00000e+00   3.35675e-02   3.35675e-02   3.35675e-02   3.35675e-02   3.35675e-02   3.35675e-02
2.20800e-02   0.00000e+00   3.34633e-02   3.34633e-02   3.34633e-02   3.34633e-02   3.34633e-02   3.34633e-02
2.22331e-02   0.00000e+00   3.33572e-02   3.33572e-02   3.33572e-02   3.33572e-02   3.33572e-02   3.33572e-02
2.23872e-02   0.00000e+00   3.32492e-02   3.32492e-02   3.32492e-02   3.32492e-02   3.32492e-02   3.32492e-02
2.25424e-02   0.00000e+00   3.31395e-02   3.31395e-02   3.31395e-02   3.31395e-02   3.31395e-02   3.31395e-02
2.26986e-02   0.00000e+00   3.30279e-02   3.30279e-02   3.30279e-02   3.30279e-02   3.30279e-02   3.30279e-02
2.28560e-02   0.00000e+00   3.29145e-02   3.29145e-02   3.29145e-02   3.29145e-02   3.29145e-02   3.29145e-02
2.30144e-02   0.00000e+00   3.27993e-02   3.27993e-02   3.27993e-02   3.27993e-02   3.27993e-02   3.27993e-02
2.31739e-02   0.00000e+00   3.26824e-02   3.26824e-02   3.26824e-02   3.26824e-02   3.26824e-02   3.26824e-02
2.33346e-02   0.00000e+00   3.25638e-02   3.25638e-02   3.25638e-02   3.25638e-02   3.25638e-02   3.25638e-02
2.34963e-02   0.00000e+00   3.24435e-02   3.24435e-02   3.24435e-02   3.24435e-02   3.24435e-02   3.24435e-02
2.36592e-02   0.00000e+00   3.23215e-02   3.23215e-02   3.23215e-02   3.23215e-02   3.23215e-02   3.23215e-02
2.38232e-02   0.00000e+00   3.21979e-02   3.21979e-02   3.21979e-02   3.21979e-02   3.21979e-02   3.21979e-02
2.39883e-02   0.00000e+00   3.20726e-02   3.20726e-02   3.20726e-02   3.20726e-02   3.20726e-02   3.20726e-02
2.41546e-02   0.00000e+00   3.19458e-02   3.19458e-02   3.19458e-02   3.19458e-02   3.19458e-02   3.19458e-02
2.43220e-02   0.00000e+00   3.18174e-02   3.18174e-02   3.18174e-02   3.18174e-02   3.18174e-02   3.18174e-02
2.44906e-02   0.00000e+00   3.16875e-02   3.16875e-02   3.16875e-02   3.16875e-02   3.16875e-02   3.16875e-02
2.46604e-02   0.00000e+00   3.15561e-02   3.15561e-02   3.15561e-02   3.15561e-02   3.15561e-02   3.15561e-02
2.48313e-02   0.00000e+00   3.14233e-02   3.14233e-02   3.14233e-02   3.14233e-02   3.14233e-02   3.14233e-02
2.50035e-02   0.00000e+00   3.12890e-02   3.12890e-02   3.12890e-02   3.12890e-02   3.12890e-02   3.12890e-02
2.51768e-02   0.00000e+00   3.11533e-02   3.11533e-02   3.11533e-02   3.11533e-02   3.11533e-02   3.11533e-02
2.53513e-02   0.00000e+00   3.10163e-02   3.10163e-02   3.10163e-02   3.10163e-02   3.10163e-02   3.10163e-02
2.55270e-02   0.00000e+00   3.08779e-02   3.08779e-02   3.08779e-02   3.08779e-02   3.08779e-02   3.08779e-02
2.57040e-02   0.00000e+00   3.07383e-02   3.07383e-02   3.07383e-02   3.07383e-02   3.07383e-02   3.07383e-02
2.58821e-02   0.00000e+00   3.05974e-02   3.05974e-02   3.05974e-02   3.05974e-02   3.05974e-02   3.05974e-02
2.60615e-02   0.00000e+00   3.04553e-02   3.04553e-02   3.04553e-02   3.04553e-02   3.04553e-02   3.04553e-02
2.62422e-02   0.00000e+00   3.03120e-02   3.03120e-02   3.03120e-02   3.03120e-02   3.03120e-02   3.03120e-02
2.64241e-02   0.00000e+00   3.01676e-02   3.01676e-02   3.01676e-02   3.01676e-02   3.01676e-02   3.01676e-02
2.66073e-02   0.00000e+00   3.00221e-02   3.00221e-02   3.00221e-02   3.00221e-02   3.00221e-02   3.00221e-02
2.67917e-02   0.00000e+00   2.98756e-02   2.98756e-02   2.98756e-02   2.98756e-02   2.98756e-02   2.98756e-02
2.69774e-02   0.00000e+00   2.97280e-02   2.97280e-02   2.97280e-02   2.97280e-02   2.97280e-02   2.97280e-02
2.71644e-02   0.00000e+00   2.95795e-02   2.95795e-02   2.95795e-02   2.95795e-02   2.95795e-02   2.95795e-02
2.73527e-02   0.00000e+00   2.94300e-02   2.94300e-02   2.94300e-02   2.94300e-02   2.94300e-02   2.94300e-02
2.75423e-02   0.00000e+00   2.92797e-02   2.92797e-02   2.92797e-02   2.92797e-02   2.92797e-02   2.92797e-02
2.77332e-02   0.00000e+00   2.91285e-02   2.91285e-02   2.91285e-02   2.91285e-02   2.91285e-02   2.91285e-02
2.79254e-02   0.00000e+00   2.89765e-02   2.89765e-02   2.89765e-02   2.89765e-02   2.89765e-02   2.89765e-02
2.81190e-02   0.00000e+00   2.88238e-02   2.88238e-02   2.88238e-02   2.88238e-02   2.88238e-02   2.88238e-02
2.83139e-02   0.00000e+00   2.86704e-02   2.86704e-02   2.86704e-02   2.86704e-02   2.86704e-02   2.86704e-02
2.85102e-02   0.00000e+00   2.85163e-02   2.85163e-02   2.85163e-02   2.85163e-02   2.85163e-02   2.85163e-02
2.87078e-02   0.00000e+00   2.83616e-02   2.83616e-02   2.83616e-02   2.83616e-02   2.83616e-02   2.83616e-02
2.89068e-02   0.00000e+00   2.82063e-02   2.82063e-02   2.82063e-02   2.82063e-02   2.82063e-02   2.82063e-02
2.91072e-02   0.00000e+00   2.80504e-02   2.80504e-02   2.80504e-02   2.80504e-02   2.80504e-02   2.80504e-02
2.93089e-02   0.00000e+00   2.78941e-02   2.78941e-02   2.78941e-02   2.78941e-02   2.78941e-02   2.78941e-02
2.95121e-02   0.00000e+00   2.77374e-02   2.77374e-02   2.77374e-02   2.77374e-02   2.77374e-02   2.77374e-02
2.97167e-02   0.00000e+00   2.75802e-02   2.75802e-02   2.75802e-02   2.75802e-02   2.75802e-02   2.75802e-02
2.99226e-02   0.00000e+00   2.74227e-02   2.74227e-02   2.74227e-02   2.74227e-02   2.74227e-02   2.74227e-02
3.01301e-02   0.00000e+00   2.72649e-02   2.72649e-02   2.72649e-02   2.72649e-02   2.72649e-02   2.72649e-02
3.03389e-02   0.00000e+00   2.71069e-02   2.71069e-02   2.71069e-02   2.71069e-02   2.71069e-02   2.71069e-02
3.05492e-02   0.00000e+00   2.69486e-02   2.69486e-02   2.69486e-02   2.69486e-02   2.69486e-02   2.69486e-02
3.07610e-02   0.00000e+00   2.67902e-02   2.67902e-02   2.67902e-02   2.67902e-02   2.67902e-02   2.67902e-02
3.09742e-02   0.00000e+00   2.66316e-02   2.66316e-02   2.66316e-02   2.66316e-02   2.66316e-02   2.66316e-02
3.11889e-02   0.00000e+00   2.64730e-02   2.64730e-02   2.64730e-02   2.64730e-02   2.64730e-02   2.64730e-02
3.14051e-02   0.00000e+00   2.63143e-02   2.63143e-02   2.63143e-02   2.63143e-02   2.63143e-02   2.63143e-02
3.16228e-02   0.00000e+00   2.61556e-02   2.61556e-02   2.61556e-02   2.61556e-02   2.61556e-02   2.61556e-02
3.18420e-02   0.00000e+00   2.59970e-02   2.59970e-02   2.59970e-02   2.59970e-02   2.59970e-02   2.59970e-02
3.20627e-02   0.00000e+00   2.58385e-02   2.58385e-02   2.58385e-02   2.58385e-02   2.58385e-02   2.58385e-02
3.22849e-02   0.00000e+00   2.56801e-02   2.56801e-02   2.56801e-02   2.56801e-02   2.56801e-02   2.56801e-02
3.25087e-02   0.00000e+00   2.55219e-02   2.55219e-02   2.55219e-02   2.55219e-02   2.55219e-02   2.55219e-02
3.27341e-02   0.00000e+00   2.53639e-02   2.53639e-02   2.53639e-02   2.53639e-02   2.53639e-02   2.53639e-02
3.29610e-02   0.00000e+00   2.52062e-02   2.52062e-02   2.52062e-02   2.52062e-02   2.52062e-02   2.52062e-02
3.31894e-02   0.00000e+00   2.50488e-02   2.50488e-02   2.50488e-02   2.50488e-02   2.50488e-02   2.50488e-02
3.34195e-02   0.00000e+00   2.48918e-02   2.48918e-02   2.48918e-02   2.48918e-02   2.48918e-02   2.48918e-02
3.36512e-02   0.00000e+00   2.47351e-02   2.47351e-02   2.47351e-02   2.47351e-02   2.47351e-02   2.47351e-02
3.38844e-02   0.00000e+00   2.45789e-02   2.45789e-02   2.45789e-02   2.45789e-02   2.45789e-02   2.45789e-02
3.41193e-02   0.00000e+00   2.44231e-02   2.44231e-02   2.44231e-02   2.44231e-02   2.44231e-02   2.44231e-02
3.43558e-02   0.00000e+00   2.42679e-02   2.42679e-02   2.42679e-02   2.42679e-02   2.42679e-02   2.42679e-02
3.45939e-02   0.00000e+00   2.41132e-02   2.41132e-02   2.41132e-02   2.41132e-02   2.41132e-02   2.41132e-02
3.48337e-02   0.00000e+00   2.39591e-02   2.39591e-02   2.39591e-02   2.39591e-02   2.39591e-02   2.39591e-02
3.50752e-02   0.00000e+00   2.38055e-02   2.38055e-02   2.38055e-02   2.38055e-02   2.38055e-02   2.38055e-02
3.53183e-02   0.00000e+00   2.36527e-02   2.36527e-02   2.36527e-02   2.36527e-02   2.36527e-02   2.36527e-02
3.55631e-02   0.00000e+00   2.35005e-02   2.35005e-02   2.35005e-02   2.35005e-02   2.35005e-02   2.35005e-02
3.58096e-02   0.00000e+00   2.33491e-02   2.33491e-02   2.33491e-02   2.33491e-02   2.33491e-02   2.33491e-02
3.60579e-02   0.00000e+00   2.31985e-02   2.31985e-02   2.31985e-02   2.31985e-02   2.31985e-02   2.31985e-02
3.63078e-02   0.00000e+00   2.30486e-02   2.30486e-02   2.30486e-02   2.30486e-02   2.30486e-02   2.30486e-02
3.65595e-02   0.00000e+00   2.28995e-02   2.28995e-02   2.28995e-02   2.28995e-02   2.28995e-02   2.28995e-02
3.68129e-02   0.00000e+00   2.27514e-02   2.27514e-02   2.27514e-02   2.27514e-02   2.27514e-02   2.27514e-02
3.70681e-02   0.00000e+00   2.26041e-02   2.26041e-02   2.26041e-02   2.26041e-02   2.26041e-02   2.26041e-02
3.73250e-02   0.00000e+00   2.24577e-02   2.24577e-02   2.24577e-02   2.24577e-02   2.24577e-02   2.24577e-02
3.75837e-02   0.00000e+00   2.23123e-02   2.23123e-02   2.23123e-02   2.23123e-02   2.23123e-02   2.23123e-02
3.78443e-02   0.00000e+00   2.21679e-02   2.21679e-02   2.21679e-02   2.21679e-02   2.21679e-02   2.21679e-02
3.81066e-02   0.00000e+00   2.20244e-02   2.20244e-02   2.20244e-02   2.20244e-02   2.20244e-02   2.20244e-02
3.83707e-02   0.00000e+00   2.18821e-02   2.18821e-02   2.18821e-02   2.18821e-02   2.18821e-02   2.18821e-02
3.86367e-02   0.00000e+00   2.17408e-02   2.17408e-02   2.17408e-02   2.17408e-02   2.17408e-02   2.17408e-02
3.89045e-02   0.00000e+00   2.16005e-02   2.16005e-02   2.16005e-02   2.16005e-02   2.16005e-02   2.16005e-02
3.91742e-02   0.00000e+00   2.14614e-02   2.14614e-02   2.14614e-02   2.14614e-02   2.14614e-02   2.14614e-02
3.94457e-02   0.00000e+00   2.13235e-02   2.13235e-02   2.13235e-02   2.13235e-02   2.13235e-02   2.13235e-02
3.97192e-02   0.00000e+00   2.11867e-02   2.11867e-02   2.11867e-02   2.11867e-02   2.11867e-02   2.11867e-02
3.99945e-02   0.00000e+00   2.10511e-02   2.10511e-02   2.10511e-02   2.10511e-02   2.10511e-02   2.10511e-02
4.02717e-02   0.00000e+00   2.09167e-02   2.09167e-02   2.09167e-02   2.09167e-02   2.09167e-02   2.09167e-02
4.05509e-02   0.00000e+00   2.07835e-02   2.07835e-02   2.07835e-02   2.07835e-02   2.07835e-02   2.07835e-02
4.08319e-02   0.00000e+00   2.06516e-02   2.06516e-02   2.06516e-02   2.06516e-02   2.06516e-02   2.06516e-02
4.11150e-02   0.00000e+00   2.05210e-02   2.05210e-02   2.05210e-02   2.05210e-02   2.05210e-02   2.05210e-02
4.14000e-02   0.00000e+00   2.03917e-02   2.03917e-02   2.03917e-02   2.03917e-02   2.03917e-02   2.03917e-02
4.16869e-02   0.00000e+00   2.02637e-02   2.02637e-02   2.02637e-02   2.02637e-02   2.02637e-02   2.02637e-02
4.19759e-02   0.00000e+00   2.01370e-02   2.01370e-02   2.01370e-02   2.01370e-02   2.01370e-02   2.01370e-02
4.22669e-02   0.00000e+00   2.00116e-02   2.00116e-02   2.00116e-02   2.00116e-02   2.00116e-02   2.00116e-02
4.25598e-02   0.00000e+00   1.98876e-02   1.98876e-02   1.98876e-02   1.98876e-02   1.98876e-02   1.98876e-02
4.28549e-02   0.00000e+00   1.97650e-02   1.97650e-02   1.97650e-02   1.97650e-02   1.97650e-02   1.97650e-02
4.31519e-02   0.00000e+00   1.96437e-02   1.96437e-02   1.96437e-02   1.96437e-02   1.96437e-02   1.96437e-02
4.34510e-02   0.00000e+00   1.95239e-02   1.95239e-02   1.95239e-02   1.95239e-02   1.95239e-02   1.95239e-02
4.37522e-02   0.00000e+00   1.94055e-02   1.94055e-02   1.94055e-02   1.94055e-02   1.94055e-02   1.94055e-02
4.40555e-02   0.00000e+00   1.92885e-02   1.92885e-02   1.92885e-02   1.92885e-02   1.92885e-02   1.92885e-02
4.43609e-02   0.00000e+00   1.91729e-02   1.91729e-02   1.91729e-02   1.91729e-02   1.91729e-02   1.91729e-02
4.46684e-02   0.00000e+00   1.90587e-02   1.90587e-02   1.90587e-02   1.90587e-02   1.90587e-02   1.90587e-02
4.49780e-02   0.00000e+00   1.89460e-02   1.89460e-02   1.89460e-02   1.89460e-02   1.89460e-02   1.89460e-02
4.52898e-02   0.00000e+00   1.88347e-02   1.88347e-02   1.88347e-02   1.88347e-02   1.88347e-02   1.88347e-02
4.56037e-02   0.00000e+00   1.87248e-02   1.87248e-02   1.87248e-02   1.87248e-02   1.87248e-02   1.87248e-02
4.59198e-02   0.00000e+00   1.86164e-02   1.86164e-02   1.86164e-02   1.86164e-02   1.86164e-02   1.86164e-02
4.62381e-02   0.00000e+00   1.85095e-02   1.85095e-02   1.85095e-02   1.85095e-02   1.85095e-02   1.85095e-02
4.65586e-02   0.00000e+00   1.84039e-02   1.84039e-02   1.84039e-02   1.84039e-02   1.84039e-02   1.84039e-02
4.68813e-02   0.00000e+00   1.82999e-02   1.82999e-02   1.82999e-02   1.82999e-02   1.82999e-02   1.82999e-02
4.72063e-02   0.00000e+00   1.81972e-02   1.81972e-02   1.81972e-02   1.81972e-02   1.81972e-02   1.81972e-02
4.75335e-02   0.00000e+00   1.80960e-02   1.80960e-02   1.80960e-02   1.80960e-02   1.80960e-02   1.80960e-02
4.78630e-02   0.00000e+00   1.79961e-02   1.79961e-02   1.79961e-02   1.79961e-02   1.79961e-02   1.79961e-02
4.81948e-02   0.00000e+00   1.78977e-02   1.78977e-02   1.78977e-02   1.78977e-02   1.78977e-02   1.78977e-02
4.85289e-02   0.00000e+00   1.78007e-02   1.78007e-02   1.78007e-02   1.78007e-02   1.78007e-02   1.78007e-02
4.88652e-02   0.00000e+00   1.77050e-02   1.77050e-02   1.77050e-02   1.77050e-02   1.77050e-02   1.77050e-02
4.92040e-02   0.00000e+00   1.76107e-02   1.76107e-02   1.76107e-02   1.76107e-02   1.76107e-02   1.76107e-02
4.95450e-02   0.00000e+00   1.75178e-02   1.75178e-02   1.75178e-02   1.75178e-02   1.75178e-02   1.75178e-02
4.98884e-02   0.00000e+00   1.74261e-02   1.74261e-02   1.74261e-02   1.74261e-02   1.74261e-02   1.74261e-02
5.02343e-02   0.00000e+00   1.73357e-02   1.73357e-02   1.73357e-02   1.73357e-02   1.73357e-02   1.73357e-02
5.05825e-02   0.00000e+00   1.72466e-02   1.72466e-02   1.72466e-02   1.72466e-02   1.72466e-02   1.72466e-02
5.09331e-02   0.00000e+00   1.71587e-02   1.71587e-02   1.71587e-02   1.71587e-02   1.71587e-02   1.71587e-02
5.12861e-02   0.00000e+00   1.70720e-02   1.70720e-02   1.70720e-02   1.70720e-02   1.70720e-02   1.70720e-02
5.16416e-02   0.00000e+00   1.69865e-02   1.69865e-02   1.69865e-02   1.69865e-02   1.69865e-02   1.69865e-02
5.19996e-02   0.00000e+00   1.69021e-02   1.69021e-02   1.69021e-02   1.69021e-02   1.69021e-02   1.69021e-02
5.23600e-02   0.00000e+00   1.68188e-02   1.68188e-02   1.68188e-02   1.68188e-02   1.68188e-02   1.68188e-02
5.27230e-02   0.00000e+00   1.67365e-02   1.67365e-02   1.67365e-02   1.67365e-02   1.67365e-02   1.67365e-02
5.30884e-02   0.00000e+00   1.66553e-02   1.66553e-02   1.66553e-02   1.66553e-02   1.66553e-02   1.66553e-02
5.34564e-02   0.00000e+00   1.65749e-02   1.65749e-02   1.65749e-02   1.65749e-02   1.65749e-02   1.65749e-02
5.38270e-02   0.00000e+00   1.64955e-02   1.64955e-02   1.64955e-02   1.64955e-02   1.64955e-02   1.64955e-02
5.42001e-02   0.00000e+00   1.64169e-02   1.64169e-02   1.64169e-02   1.64169e-02   1.64169e-02   1.64169e-02
5.45758e-02   0.00000e+00   1.63391e-02   1.63391e-02   1.63391e-02   1.63391e-02   1.63391e-02   1.63391e-02
5.49541e-02   0.00000e+00   1.62620e-02   1.62620e-02   1.62620e-02   1.62620e-02   1.62620e-02   1.62620e-02
5.53350e-02   0.00000e+00   1.61856e-02   1.61856e-02   1.61856e-02   1.61856e-02   1.61856e-02   1.61856e-02
5.57186e-02   0.00000e+00   1.61098e-02   1.61098e-02   1.61098e-02   1.61098e-02   1.61098e-02   1.61098e-02
5.61048e-02   0.00000e+00   1.60345e-02   1.60345e-02   1.60345e-02   1.60345e-02   1.60345e-02   1.60345e-02
5.64937e-02   0.00000e+00   1.59596e-02   1.59596e-02   1.59596e-02   1.59596e-02   1.59596e-02   1.59596e-02
5.68853e-02   0.00000e+00   1.58852e-02   1.58852e-02   1.58852e-02   1.58852e-02   1.58852e-02   1.58852e-02
5.72796e-02   0.00000e+00   1.58110e-02   1.58110e-02   1.58110e-02   1.58110e-02   1.58110e-02   1.58110e-02
5.76766e-02   0.00000e+00   1.57371e-02   1.57371e-02   1.57371e-02   1.57371e-02   1.57371e-02   1.57371e-02
5.80764e-02   0.00000e+00   1.56633e-02   1.56633e-02   1.56633e-02   1.56633e-02   1.56633e-02   1.56633e-02
5.84790e-02   0.00000e+00   1.55896e-02   1.55896e-02   1.55896e-02   1.55896e-02   1.55896e-02   1.55896e-02
5.88844e-02   0.00000e+00   1.55159e-02   1.55159e-02   1.55159e-02   1.55159e-02   1.55159e-02   1.55159e-02
5.92925e-02   0.00000e+00   1.54420e-02   1.54420e-02   1.54420e-02   1.54420e-02   1.54420e-02   1.54420e-02
5.97035e-02   0.00000e+00   1.53680e-02   1.53680e-02   1.53680e-02   1.53680e-02   1.53680e-02   1.53680e-02
6.01174e-02   0.00000e+00   1.52937e-02   1.52937e-02   1.52937e-02   1.52937e-02   1.52937e-02   1.52937e-02
6.05341e-02   0.00000e+00   1.52190e-02   1.52190e-02   1.52190e-02   1.52190e-02   1.52190e-02   1.52190e-02
6.09537e-02   0.00000e+00   1.51438e-02   1.51438e-02   1.51438e-02   1.51438e-02   1.51438e-02   1.51438e-02
6.13762e-02   0.00000e+00   1.50681e-02   1.50681e-02   1.50681e-02   1.50681e-02   1.50681e-02   1.50681e-02
6.18016e-02   0.00000e+00   1.49917e-02   1.49917e-02   1.49917e-02   1.49917e-02   1.49917e-02   1.49917e-02
6.22300e-02   0.00000e+00   1.49146e-02   1.49146e-02   1.49146e-02   1.49146e-02   1.49146e-02   1.49146e-02
6.26614e-02   0.00000e+00   1.48366e-02   1.48366e-02   1.48366e-02   1.48366e-02   1.48366e-02   1.48366e-02
6.30957e-02   0.00000e+00   1.47577e-02   1.47577e-02   1.47577e-02   1.47577e-02   1.47577e-02   1.47577e-02
6.35331e-02   0.00000e+00   1.46778e-02   1.46778e-02   1.46778e-02   1.46778e-02   1.46778e-02   1.46778e-02
6.39735e-02   0.00000e+00   1.45968e-02   1.45968e-02   1.45968e-02   1.45968e-02   1.45968e-02   1.45968e-02
6.44169e-02   0.00000e+00   1.45146e-02   1.45146e-02   1.45146e-02   1.45146e-02   1.45146e-02   1.45146e-02
6.48634e-02   0.00000e+00   1.44311e-02   1.44311e-02   1.44311e-02   1.44311e-02   1.44311e-02   1.44311e-02
6.53131e-02   0.00000e+00   1.43463e-02   1.43463e-02   1.43463e-02   1.43463e-02   1.43463e-02   1.43463e-02
6.57658e-02   0.00000e+00   1.42600e-02   1.42600e-02   1.42600e-02   1.42600e-02   1.42600e-02   1.42600e-02
6.62217e-02   0.00000e+00   1.41722e-02   1.41722e-02   1.41722e-02   1.41722e-02   1.41722e-02   1.41722e-02
6.66807e-02   0.00000e+00   1.40828e-02   1.40828e-02   1.40828e-02   1.40828e-02   1.40828e-02   1.40828e-02
6.71429e-02   0.00000e+00   1.39917e-02   1.39917e-02   1.39917e-02   1.39917e-02   1.39917e-02   1.39917e-02
6.76083e-02   0.00000e+00   1.38990e-02   1.38990e-02   1.38990e-02   1.38990e-02   1.38990e-02   1.38990e-02
6.80769e-02   0.00000e+00   1.38044e-02   1.38044e-02   1.38044e-02   1.38044e-02   1.38044e-02   1.38044e-02
6.85488e-02   0.00000e+00   1.37081e-02   1.37081e-02   1.37081e-02   1.37081e-02   1.37081e-02   1.37081e-02
6.90240e-02   0.00000e+00   1.36099e-02   1.36099e-02   1.36099e-02   1.36099e-02   1.36099e-02   1.36099e-02
6.95024e-02   0.00000e+00   1.35098e-02   1.35098e-02   1.35098e-02   1.35098e-02   1.35098e-02   1.35098e-02
6.99842e-02   0.00000e+00   1.34077e-02   1.34077e-02   1.34077e-02   1.34077e-02   1.34077e-02   1.34077e-02
7.04693e-02   0.00000e+00   1.33037e-02   1.33037e-02   1.33037e-02   1.33037e-02   1.33037e-02   1.33037e-02
7.09578e-02   0.00000e+00   1.31978e-02   1.31978e-02   1.31978e-02   1.31978e-02   1.31978e-02   1.31978e-02
7.14496e-02   0.00000e+00   1.30898e-02   1.30898e-02   1.30898e-02   1.30898e-02   1.30898e-02   1.30898e-02
7.19449e-02   0.00000e+00   1.29799e-02   1.29799e-02   1.29799e-02   1.29799e-02   1.29799e-02   1.29799e-02
7.24436e-02   0.00000e+00   1.28681e-02   1.28681e-02   1.28681e-02   1.28681e-02   1.28681e-02   1.28681e-02
7.29458e-02   0.00000e+00   1.27543e-02   1.27543e-02   1.27543e-02   1.27543e-02   1.27543e-02   1.27543e-02
7.34514e-02   0.00000e+00   1.26386e-02   1.26386e-02   1.26386e-02   1.26386e-02   1.26386e-02   1.26386e-02
7.39605e-02   0.00000e+00   1.25210e-02   1.25210e-02   1.25210e-02   1.25210e-02   1.25210e-02   1.25210e-02
7.44732e-02   0.00000e+00   1.24016e-02   1.24016e-02   1.24016e-02   1.24016e-02   1.24016e-02   1.24016e-02
7.49894e-02   0.00000e+00   1.22804e-02   1.22804e-02   1.22804e-02   1.22804e-02   1.22804e-02   1.22804e-02
7.55092e-02   0.00000e+00   1.21576e-02   1.21576e-02   1.21576e-02   1.21576e-02   1.21576e-02   1.21576e-02
7.60326e-02   0.00000e+00   1.20331e-02   1.20331e-02   1.20331e-02   1.20331e-02   1.20331e-02   1.20331e-02
7.65597e-02   0.00000e+00   1.19072e-02   1.19072e-02   1.19072e-02   1.19072e-02   1.19072e-02   1.19072e-02
7.70903e-02   0.00000e+00   1.17798e-02   1.17798e-02   1.17798e-02   1.17798e-02   1.17798e-02   1.17798e-02
7.76247e-02   0.00000e+00   1.16511e-02   1.16511e-02   1.16511e-02   1.16511e-02   1.16511e-02   1.16511e-02
7.81628e-02   0.00000e+00   1.15212e-02   1.15212e-02   1.15212e-02   1.15212e-02   1.15212e-02   1.15212e-02
7.87046e-02   0.00000e+00   1.13902e-02   1.13902e-02   1.13902e-02   1.13902e-02   1.13902e-02   1.13902e-02
7.92501e-02   0.00000e+00   1.12582e-02   1.12582e-02   1.12582e-02   1.12582e-02   1.12582e-02   1.12582e-02
7.97995e-02   0.00000e+00   1.11255e-02   1.11255e-02   1.11255e-02   1.11255e-02   1.11255e-02   1.11255e-02
8.03526e-02   0.00000e+00   1.09921e-02   1.09921e-02   1.09921e-02   1.09921e-02   1.09921e-02   1.09921e-02
8.09096e-02   0.00000e+00   1.08581e-02   1.08581e-02   1.08581e-02   1.08581e-02   1.08581e-02   1.08581e-02
8.14704e-02   0.00000e+00   1.07239e-02   1.07239e-02   1.07239e-02   1.07239e-02   1.07239e-02   1.07239e-02
8.20352e-02   0.00000e+00   1.05894e-02   1.05894e-02   1.05894e-02   1.05894e-02   1.05894e-02   1.05894e-02
8.26038e-02   0.00000e+00   1.04550e-02   1.04550e-02   1.04550e-02   1.04550e-02   1.04550e-02   1.04550e-02
8.31764e-02   0.00000e+00   1.03207e-02   1.03207e-02   1.03207e-02   1.03207e-02   1.03207e-02   1.03207e-02
8.37529e-02   0.00000e+00   1.01867e-02   1.01867e-02   1.01867e-02   1.01867e-02   1.01867e-02   1.01867e-02
8.43335e-02   0.00000e+00   1.00533e-02   1.00533e-02   1.00533e-02   1.00533e-02   1.00533e-02   1.00533e-02
8.49180e-02   0.00000e+00   9.92048e-03   9.92048e-03   9.92048e-03   9.92048e-03   9.92048e-03   9.92048e-03
8.55067e-02   0.00000e+00   9.78857e-03   9.78857e-03   9.78857e-03   9.78857e-03   9.78857e-03   9.78857e-03
8.60994e-02   0.00000e+00   9.65771e-03   9.65771e-03   9.65771e-03   9.65771e-03   9.65771e-03   9.65771e-03
8.66962e-02   0.00000e+00   9.52807e-03   9.52807e-03   9.52807e-03   9.52807e-03   9.52807e-03   9.52807e-03
8.72971e-02   0.00000e+00   9.39982e-03   9.39982e-03   9.39982e-03   9.39982e-03   9.39982e-03   9.39982e-03
8.79023e-02   0.00000e+00   9.27313e-03   9.27313e-03   9.27313e-03   9.27313e-03   9.27313e-03   9.27313e-03
8.85116e-02   0.00000e+00   9.14817e-03   9.14817e-03   9.14817e-03   9.14817e-03   9.14817e-03   9.14817e-03
8.91251e-02   0.00000e+00   9.02510e-03   9.02510e-03   9.02510e-03   9.02510e-03   9.02510e-03   9.02510e-03
8.97429e-02   0.00000e+00   8.90408e-03   8.90408e-03   8.90408e-03   8.90408e-03   8.90408e-03   8.90408e-03
9.03649e-02   0.00000e+00   8.78524e-03   8.78524e-03   8.78524e-03   8.78524e-03   8.78524e-03   8.78524e-03
9.09913e-02   0.00000e+00   8.66873e-03   8.66873e-03   8.66873e-03   8.66873e-03   8.66873e-03   8.66873e-03
9.16220e-02   0.00000e+00   8.55468e-03   8.55468e-03   8.55468e-03   8.55468e-03   8.55468e-03   8.55468e-03
9.22571e-02   0.00000e+00   8.44321e-03   8.44321e-03   8.44321e-03   8.44321e-03   8.44321e-03   8.44321e-03
9.28966e-02   0.00000e+00   8.33444e-03   8.33444e-03   8.33444e-03   8.33444e-03   8.33444e-03   8.33444e-03
9.35406e-02   0.00000e+00   8.22845e-03   8.22845e-03   8.22845e-03   8.22845e-03   8.22845e-03   8.22845e-03
9.41890e-02   0.00000e+00   8.12535e-03   8.12535e-03   8.12535e-03   8.12535e-03   8.12535e-03   8.12535e-03
9.48418e-02   0.00000e+00   8.02520e-03   8.02520e-03   8.02520e-03   8.02520e-03   8.02520e-03   8.02520e-03
9.54993e-02   0.00000e+00   7.92807e-03   7.92807e-03   7.92807e-03   7.92807e-03   7.92807e-03   7.92807e-03
9.61612e-02   0.00000e+00   7.83402e-03   7.83402e-03   7.83402e-03   7.83402e-03   7.83402e-03   7.83402e-03
9.68278e-02   0.00000e+00   7.74307e-03   7.74307e-03   7.74307e-03   7.74307e-03   7.74307e-03   7.74307e-03
9.74990e-02   0.00000e+00   7.65527e-03   7.65527e-03   7.65527e-03   7.65527e-03   7.65527e-03   7.65527e-03
9.81748e-02   0.00000e+00   7.57060e-03   7.57060e-03   7.57060e-03   7.57060e-03   7.57060e-03   7.57060e-03
9.88553e-02   0.00000e+00   7.48908e-03   7.48908e-03   7.48908e-03   7.48908e-03   7.48908e-03   7.48908e-03
9.95405e-02   0.00000e+00   7.41068e-03   7.41068e-03   7.41068e-03   7.41068e-03   7.41068e-03   7.41068e-03
1.00231e-01   0.00000e+00   7.33537e-03   7.33537e-03   7.33537e-03   7.33537e-03   7.33537e-03   7.33537e-03
1.00925e-01   0.00000e+00   7.26310e-03   7.26310e-03   7.26310e-03   7.26310e-03   7.26310e-03   7.26310e-03
1.01625e-01   0.00000e+00   7.19382e-03   7.19382e-03   7.19382e-03   7.19382e-03   7.19382e-03   7.19382e-03
1.02329e-01   0.00000e+00   7.12743e-03   7.12743e-03   7.12743e-03   7.12743e-03   7.12743e-03   7.12743e-03
1.03039e-01   0.00000e+00   7.06386e-03   7.06386e-03   7.06386e-03   7.06386e-03   7.06386e-03   7.06386e-03
1.03753e-01   0.00000e+00   7.00299e-03   7.00299e-03   7.00299e-03   7.00299e-03   7.00299e-03   7.00299e-03
1.04472e-01   0.00000e+00   6.94471e-03   6.94471e-03   6.94471e-03   6.94471e-03   6.94471e-03   6.94471e-03
1.05196e-01   0.00000e+00   6.88889e-03   6.88889e-03   6.88889e-03   6.88889e-03   6.88889e-03   6.88889e-03
1.05925e-01   0.00000e+00   6.83538e-03   6.83538e-03   6.83538e-03   6.83538e-03   6.83538e-03   6.83538e-03
1.06660e-01   0.00000e+00   6.78403e-03   6.78403e-03   6.78403e-03   6.78403e-03   6.78403e-03   6.78403e-03
1.07399e-01   0.00000e+00   6.73466e-03   6.73466e-03   6.73466e-03   6.73466e-03   6.73466e-03   6.73466e-03
1.08143e-01   0.00000e+00   6.68710e-03   6.68710e-03   6.68710e-03   6.68710e-03   6.68710e-03   6.68710e-03
1.08893e-01   0.00000e+00   6.64115e-03   6.64115e-03   6.64115e-03   6.64115e-03   6.64115e-03   6.64115e-03
1.09648e-01   0.00000e+00   6.59663e-03   6.59663e-03   6.59663e-03   6.59663e-03   6.59663e-03   6.59663e-03
1.10408e-01   0.00000e+00   6.55333e-03   6.55333e-03   6.55333e-03   6.55333e-03   6.55333e-03   6.55333e-03
1.11173e-01   0.00000e+00   6.51103e-03   6.51103e-03   6.51103e-03   6.51103e-03   6.51103e-03   6.51103e-03
1.11944e-01   0.00000e+00   6.46952e-03   6.46952e-03   6.46952e-03   6.46952e-03   6.46952e-03   6.46952e-03
1.12720e-01   0.00000e+00   6.42859e-03   6.42859e-03   6.42859e-03   6.42859e-03   6.42859e-03   6.42859e-03
1.13501e-01   0.00000e+00   6.38800e-03   6.38800e-03   6.38800e-03   6.38800e-03   6.38800e-03   6.38800e-03
1.14288e-01   0.00000e+00   6.34755e-03   6.34755e-03   6.34755e-03   6.34755e-03   6.34755e-03   6.34755e-03
1.15080e-01   0.00000e+00   6.30701e-03   6.30701e-03   6.30701e-03   6.30701e-03   6.30701e-03   6.30701e-03
1.15878e-01   0.00000e+00   6.26618e-03   6.26618e-03   6.26618e-03   6.26618e-03   6.26618e-03   6.26618e-03
1.16681e-01   0.00000e+00   6.22483e-03   6.22483e-03   6.22483e-03   6.22483e-03   6.22483e-03   6.22483e-03
1.17490e-01   0.00000e+00   6.18277e-03   6.18277e-03   6.18277e-03   6.18277e-03   6.18277e-03   6.18277e-03
1.18304e-01   0.00000e+00   6.13981e-03   6.13981e-03   6.13981e-03   6.13981e-03   6.13981e-03   6.13981e-03
1.19124e-01   0.00000e+00   6.09577e-03   6.09577e-03   6.09577e-03   6.09577e-03   6.09577e-03   6.09577e-03
1.19950e-01   0.00000e+00   6.05049e-03   6.05049e-03   6.05049e-03   6.05049e-03   6.05049e-03   6.05049e-03
1.20781e-01   0.00000e+00   6.00381e-03   6.00381e-03   6.00381e-03   6.00381e-03   6.00381e-03   6.00381e-03
1.21619e-01   0.00000e+00   5.95561e-03   5.95561e-03   5.95561e-03   5.95561e-03   5.95561e-03   5.95561e-03
1.22462e-01   0.00000e+00   5.90576e-03   5.90576e-03   5.90576e-03   5.90576e-03   5.90576e-03   5.90576e-03
1.23310e-01   0.00000e+00   5.85418e-03   5.85418e-03   5.85418e-03   5.85418e-03   5.85418e-03   5.85418e-03
1.24165e-01   0.00000e+00   5.80079e-03   5.80079e-03   5.80079e-03   5.80079e-03   5.80079e-03   5.80079e-03
1.25026e-01   0.00000e+00   5.74555e-03   5.74555e-03   5.74555e-03   5.74555e-03   5.74555e-03   5.74555e-03
1.25893e-01   0.00000e+00   5.68844e-03   5.68844e-03   5.68844e-03   5.68844e-03   5.68844e-03   5.68844e-03
1.26765e-01   0.00000e+00   5.62945e-03   5.62945e-03   5.62945e-03   5.62945e-03   5.62945e-03   5.62945e-03
1.27644e-01   0.00000e+00   5.56861e-03   5.56861e-03   5.56861e-03   5.56861e-03   5.56861e-03   5.56861e-03
1.28529e-01   0.00000e+00   5.50597e-03   5.50597e-03   5.50597e-03   5.50597e-03   5.50597e-03   5.50597e-03
1.29420e-01   0.00000e+00   5.44160e-03   5.44160e-03   5.44160e-03   5.44160e-03   5.44160e-03   5.44160e-03
1.30317e-01   0.00000e+00   5.37560e-03   5.37560e-03   5.37560e-03   5.37560e-03   5.37560e-03   5.37560e-03
1.31220e-01   0.00000e+00   5.30809e-03   5.30809e-03   5.30809e-03   5.30809e-03   5.30809e-03   5.30809e-03
1.32130e-01   0.00000e+00   5.23922e-03   5.23922e-03   5.23922e-03   5.23922e-03   5.23922e-03   5.23922e-03
1.33045e-01   0.00000e+00   5.16914e-03   5.16914e-03   5.16914e-03   5.16914e-03   5.16914e-03   5.16914e-03
1.33968e-01   0.00000e+00   5.09804e-03   5.09804e-03   5.09804e-03   5.09804e-03   5.09804e-03   5.09804e-03
1.34896e-01   0.00000e+00   5.02611e-03   5.02611e-03   5.02611e-03   5.02611e-03   5.02611e-03   5.02611e-03
1.35831e-01   0.00000e+00   4.95355e-03   4.95355e-03   4.95355e-03   4.95355e-03   4.95355e-03   4.95355e-03
1.36773e-01   0.00000e+00   4.88060e-03   4.88060e-03   4.88060e-03   4.88060e-03   4.88060e-03   4.88060e-03
1.37721e-01   0.00000e+00   4.80747e-03   4.80747e-03   4.80747e-03   4.80747e-03   4.80747e-03   4.80747e-03
1.38676e-01   0.00000e+00   4.73440e-03   4.73440e-03   4.73440e-03   4.73440e-03   4.73440e-03   4.73440e-03
1.39637e-01   0.00000e+00   4.66163e-03   4.66163e-03   4.66163e-03   4.66163e-03   4.66163e-03   4.66163e-03
1.40605e-01   0.00000e+00   4.58938e-03   4.58938e-03   4.58938e-03   4.58938e-03   4.58938e-03   4.58938e-03
1.41579e-01   0.00000e+00   4.51789e-03   4.51789e-03   4.51789e-03   4.51789e-03   4.51789e-03   4.51789e-03
1.42561e-01   0.00000e+00   4.44739e-03   4.44739e-03   4.44739e-03   4.44739e-03   4.44739e-03   4.44739e-03
1.43549e-01   0.00000e+00   4.37808e-03   4.37808e-03   4.37808e-03   4.37808e-03   4.37808e-03   4.37808e-03
1.44544e-01   0.00000e+00   4.31018e-03   4.31018e-03   4.31018e-03   4.31018e-03   4.31018e-03   4.31018e-03
1.45546e-01   0.00000e+00   4.24386e-03   4.24386e-03   4.24386e-03   4.24386e-03   4.24386e-03   4.24386e-03
1.46555e-01   0.00000e+00   4.17931e-03   4.17931e-03   4.17931e-03   4.17931e-03   4.17931e-03   4.17931e-03
1.47571e-01   0.00000e+00   4.11667e-03   4.11667e-03   4.11667e-03   4.11667e-03   4.11667e-03   4.11667e-03
1.48594e-01   0.00000e+00   4.05608e-03   4.05608e-03   4.05608e-03   4.05608e-03   4.05608e-03   4.05608e-03
1.49624e-01   0.00000e+00   3.99765e-03   3.99765e-03   3.99765e-03   3.99765e-03   3.99765e-03   3.99765e-03
1.50661e-01   0.00000e+00   3.94146e-03   3.94146e-03   3.94146e-03   3.94146e-03   3.94146e-03   3.94146e-03
1.51705e-01   0.00000e+00   3.88758e-03   3.88758e-03   3.88758e-03   3.88758e-03   3.88758e-03   3.88758e-03
1.52757e-01   0.00000e+00   3.83605e-03   3.83605e-03   3.83605e-03   3.83605e-03   3.83605e-03   3.83605e-03
1.53815e-01   0.00000e+00   3.78688e-03   3.78688e-03   3.78688e-03   3.78688e-03   3.78688e-03   3.78688e-03
1.54882e-01   0.00000e+00   3.74005e-03   3.74005e-03   3.74005e-03   3.74005e-03   3.74005e-03   3.74005e-03
1.55955e-01   0.00000e+00   3.69552e-03   3.69552e-03   3.69552e-03   3.69552e-03   3.69552e-03   3.69552e-03
1.57036e-01   0.00000e+00   3.65324e-03   3.65324e-03   3.65324e-03   3.65324e-03   3.65324e-03   3.65324e-03
1.58125e-01   0.00000e+00   3.61312e-03   3.61312e-03   3.61312e-03   3.61312e-03   3.61312e-03   3.61312e-03
1.59221e-01   0.00000e+00   3.57504e-03   3.57504e-03   3.57504e-03   3.57504e-03   3.57504e-03   3.57504e-03
1.60325e-01   0.00000e+00   3.53887e-03   3.53887e-03   3.53887e-03   3.53887e-03   3.53887e-03   3.53887e-03
1.61436e-01   0.00000e+00   3.50446e-03   3.50446e-03   3.50446e-03   3.50446e-03   3.50446e-03   3.50446e-03
1.62555e-01   0.00000e+00   3.47164e-03   3.47164e-03   3.47164e-03   3.47164e-03   3.47164e-03   3.47164e-03
1.63682e-01   0.00000e+00   3.44023e-03   3.44023e-03   3.44023e-03   3.44023e-03   3.44023e-03   3.44023e-03
1.64816e-01   0.00000e+00   3.41003e-03   3.41003e-03   3.41003e-03   3.41003e-03   3.41003e-03   3.41003e-03
1.65959e-01   0.00000e+00   3.38082e-03   3.38082e-03   3.38082e-03   3.38082e-03   3.38082e-03   3.38082e-03
1.67109e-01   0.00000e+00   3.35240e-03   3.35240e-03   3.35240e-03   3.35240e-03   3.35240e-03   3.35240e-03
1.68267e-01   0.00000e+00   3.32454e-03   3.32454e-03   3.32454e-03   3.32454e-03   3.32454e-03   3.32454e-03
1.69434e-01   0.00000e+00   3.29702e-03   3.29702e-03   3.29702e-03   3.29702e-03   3.29702e-03   3.29702e-03
1.70608e-01   0.00000e+00   3.26963e-03   3.26963e-03   3.26963e-03   3.26963e-03   3.26963e-03   3.26963e-03
1.71791e-01   0.00000e+00   3.24216e-03   3.24216e-03   3.24216e-03   3.24216e-03   3.24216e-03   3.24216e-03
1.72982e-01   0.00000e+00   3.21441e-03   3.21441e-03   3.21441e-03   3.21441e-03   3.21441e-03   3.21441e-03
1.74181e-01   0.00000e+00   3.18620e-03   3.18620e-03   3.18620e-03   3.18620e-03   3.18620e-03   3.18620e-03
1.75388e-01   0.00000e+00   3.15736e-03   3.15736e-03   3.15736e-03   3.15736e-03   3.15736e-03   3.15736e-03
1.76604e-01   0.00000e+00   3.12775e-03   3.12775e-03   3.12775e-03   3.12775e-03   3.12775e-03   3.12775e-03
1.77828e-01   0.00000e+00   3.09724e-03   3.09724e-03   3.09724e-03   3.09724e-03   3.09724e-03   3.09724e-03
1.79061e-01   0.00000e+00   3.06574e-03   3.06574e-03   3.06574e-03   3.06574e-03   3.06574e-03   3.06574e-03
1.80302e-01   0.00000e+00   3.03319e-03   3.03319e-03   3.03319e-03   3.03319e-03   3.03319e-03   3.03319e-03
1.81552e-01   0.00000e+00   2.99954e-03   2.99954e-03   2.99954e-03   2.99954e-03   2.99954e-03   2.99954e-03
1.82810e-01   0.00000e+00   2.96479e-03   2.96479e-03   2.96479e-03   2.96479e-03   2.96479e-03   2.96479e-03
1.84077e-01   0.00000e+00   2.92896e-03   2.92896e-03   2.92896e-03   2.92896e-03   2.92896e-03   2.92896e-03
1.85353e-01   0.00000e+00   2.89211e-03   2.89211e-03   2.89211e-03   2.89211e-03   2.89211e-03   2.89211e-03
1.86638e-01   0.00000e+00   2.85430e-03   2.85430e-03   2.85430e-03   2.85430e-03   2.85430e-03   2.85430e-03
1.87932e-01   0.00000e+00   2.81566e-03   2.81566e-03   2.81566e-03   2.81566e-03   2.81566e-03   2.81566e-03
1.89234e-01   0.00000e+00   2.77631e-03   2.77631e-03   2.77631e-03   2.77631e-03   2.77631e-03   2.77631e-03
1.90546e-01   0.00000e+00   2.73639e-03   2.73639e-03   2.73639e-03   2.73639e-03   2.73639e-03   2.73639e-03
1.91867e-01   0.00000e+00   2.69608e-03   2.69608e-03   2.69608e-03   2.69608e-03   2.69608e-03   2.69608e-03
1.93197e-01   0.00000e+00   2.65555e-03   2.65555e-03   2.65555e-03   2.65555e-03   2.65555e-03   2.65555e-03
1.94536e-01   0.00000e+00   2.61498e-03   2.61498e-03   2.61498e-03   2.61498e-03   2.61498e-03   2.61498e-03
1.95884e-01   0.00000e+00   2.57458e-03   2.57458e-03   2.57458e-03   2.57458e-03   2.57458e-03   2.57458e-03
1.97242e-01   0.00000e+00   2.53452e-03   2.53452e-03   2.53452e-03   2.53452e-03   2.53452e-03   2.53452e-03
1.98609e-01   0.00000e+00   2.49500e-03   2.49500e-03   2.49500e-03   2.49500e-03   2.49500e-03   2.49500e-03
1.99986e-01   0.00000e+00   2.45618e-03   2.45618e-03   2.45618e-03   2.45618e-03   2.45618e-03   2.45618e-03
2.01372e-01   0.00000e+00   2.41822e-03   2.41822e-03   2.41822e-03   2.41822e-03   2.41822e-03   2.41822e-03
2.02768e-01   0.00000e+00   2.38128e-03   2.38128e-03   2.38128e-03   2.38128e-03   2.38128e-03   2.38128e-03
2.04174e-01   0.00000e+00   2.34546e-03   2.34546e-03   2.34546e-03   2.34546e-03   2.34546e-03   2.34546e-03
2.05589e-01   0.00000e+00   2.31088e-03   2.31088e-03   2.31088e-03   2.31088e-03   2.31088e-03   2.31088e-03
2.07014e-01   0.00000e+00   2.27761e-03   2.27761e-03   2.27761e-03   2.27761e-03   2.27761e-03   2.27761e-03
2.08449e-01   0.00000e+00   2.24569e-03   2.24569e-03   2.24569e-03   2.24569e-03   2.24569e-03   2.24569e-03
2.09894e-01   0.00000e+00   2.21515e-03   2.21515e-03   2.21515e-03   2.21515e-03   2.21515e-03   2.21515e-03
2.11349e-01   0.00000e+00   2.18598e-03   2.18598e-03   2.18598e-03   2.18598e-03   2.18598e-03   2.18598e-03
2.12814e-01   0.00000e+00   2.15816e-03   2.15816e-03   2.15816e-03   2.15816e-03   2.15816e-03   2.15816e-03
2.14289e-01   0.00000e+00   2.13162e-03   2.13162e-03   2.13162e-03   2.13162e-03   2.13162e-03   2.13162e-03
2.15774e-01   0.00000e+00   2.10629e-03   2.10629e-03   2.10629e-03   2.10629e-03   2.10629e-03   2.10629e-03
2.17270e-01   0.00000e+00   2.08206e-03   2.08206e-03   2.08206e-03   2.08206e-03   2.08206e-03   2.08206e-03
2.18776e-01   0.00000e+00   2.05881e-03   2.05881e-03   2.05881e-03   2.05881e-03   2.05881e-03   2.05881e-03
2.20293e-01   0.00000e+00   2.03641e-03   2.03641e-03   2.03641e-03   2.03641e-03   2.03641e-03   2.03641e-03
2.21820e-01   0.00000e+00   2.01472e-03   2.01472e-03   2.01472e-03   2.01472e-03   2.01472e-03   2.01472e-03
2.23357e-01   0.00000e+00   1.99357e-03   1.99357e-03   1.99357e-03   1.99357e-03   1.99357e-03   1.99357e-03
2.24905e-01   0.00000e+00   1.97282e-03   1.97282e-03   1.97282e-03   1.97282e-03   1.97282e-03   1.97282e-03
2.26464e-01   0.00000e+00   1.95230e-03   1.95230e-03   1.95230e-03   1.95230e-03   1.95230e-03   1.95230e-03
2.28034e-01   0.00000e+00   1.93187e-03   1.93187e-03   1.93187e-03   1.93187e-03   1.93187e-03   1.93187e-03
2.29615e-01   0.00000e+00   1.91140e-03   1.91140e-03   1.91140e-03   1.91140e-03   1.91140e-03   1.91140e-03
2.31206e-01   0.00000e+00   1.89075e-03   1.89075e-03   1.89075e-03   1.89075e-03   1.89075e-03   1.89075e-03
2.32809e-01   0.00000e+00   1.86983e-03   1.86983e-03   1.86983e-03   1.86983e-03   1.86983e-03   1.86983e-03
2.34423e-01   0.00000e+00   1.84854e-03   1.84854e-03   1.84854e-03   1.84854e-03   1.84854e-03   1.84854e-03
2.36048e-01   0.00000e+00   1.82683e-03   1.82683e-03   1.82683e-03   1.82683e-03   1.82683e-03   1.82683e-03
2.37684e-01   0.00000e+00   1.80466e-03   1.80466e-03   1.80466e-03   1.80466e-03   1.80466e-03   1.80466e-03
2.39332e-01   0.00000e+00   1.78202e-03   1.78202e-03   1.78202e-03   1.78202e-03   1.78202e-03   1.78202e-03
2.40991e-01   0.00000e+00   1.75893e-03   1.75893e-03   1.75893e-03   1.75893e-03   1.75893e-03   1.75893e-03
2.42661e-01   0.00000e+00   1.73542e-03   1.73542e-03   1.73542e-03   1.73542e-03   1.73542e-03   1.73542e-03
2.44343e-01   0.00000e+00   1.71155e-03   1.71155e-03   1.71155e-03   1.71155e-03   1.71155e-03   1.71155e-03
2.46037e-01   0.00000e+00   1.68741e-03   1.68741e-03   1.68741e-03   1.68741e-03   1.68741e-03   1.68741e-03
2.47742e-01   0.00000e+00   1.66309e-03   1.66309e-03   1.66309e-03   1.66309e-03   1.66309e-03   1.66309e-03
2.49459e-01   0.00000e+00   1.63870e-03   1.63870e-03   1.63870e-03   1.63870e-03   1.63870e-03   1.63870e-03
2.51189e-01   0.00000e+00   1.61435e-03   1.61435e-03   1.61435e-03   1.61435e-03   1.61435e-03   1.61435e-03
2.52930e-01   0.00000e+00   1.59016e-03   1.59016e-03   1.59016e-03   1.59016e-03   1.59016e-03   1.59016e-03
2.54683e-01   0.00000e+00   1.56625e-03   1.56625e-03   1.56625e-03   1.56625e-03   1.56625e-03   1.56625e-03
2.56448e-01   0.00000e+00   1.54273e-03   1.54273e-03   1.54273e-03   1.54273e-03   1.54273e-03   1.54273e-03
2.58226e-01   0.00000e+00   1.51969e-03   1.51969e-03   1.51969e-03   1.51969e-03   1.51969e-03   1.51969e-03
2.60016e-01   0.00000e+00   1.49723e-03   1.49723e-03   1.49723e-03   1.49723e-03   1.49723e-03   1.49723e-03
2.61818e-01   0.00000e+00   1.47541e-03   1.47541e-03   1.47541e-03   1.47541e-03   1.47541e-03   1.47541e-03
2.63633e-01   0.00000e+00   1.45428e-03   1.45428e-03   1.45428e-03   1.45428e-03   1.45428e-03   1.45428e-03
2.65461e-01   0.00000e+00   1.43388e-03   1.43388e-03   1.43388e-03   1.43388e-03   1.43388e-03   1.43388e-03
2.67301e-01   0.00000e+00   1.41420e-03   1.41420e-03   1.41420e-03   1.41420e-03   1.41420e-03   1.41420e-03
2.69153e-01   0.00000e+00   1.39524e-03   1.39524e-03   1.39524e-03   1.39524e-03   1.39524e-03   1.39524e-03
2.71019e-01   0.00000e+00   1.37697e-03   1.37697e-03   1.37697e-03   1.37697e-03   1.37697e-03   1.37697e-03
2.72898e-01   0.00000e+00   1.35934e-03   1.35934e-03   1.35934e-03   1.35934e-03   1.35934e-03   1.35934e-03
2.74789e-01   0.00000e+00   1.34229e-03   1.34229e-03   1.34229e-03   1.34229e-03   1.34229e-03   1.34229e-03
2.76694e-01   0.00000e+00   1.32572e-03   1.32572e-03   1.32572e-03   1.32572e-03   1.32572e-03   1.32572e-03
2.78612e-01   0.00000e+00   1.30958e-03   1.30958e-03   1.30958e-03   1.30958e-03   1.30958e-03   1.30958e-03
2.80543e-01   0.00000e+00   1.29375e-03   1.29375e-03   1.29375e-03   1.29375e-03   1.29375e-03   1.29375e-03
2.82488e-01   0.00000e+00   1.27815e-03   1.27815e-03   1.27815e-03   1.27815e-03   1.27815e-03   1.27815e-03
2.84446e-01   0.00000e+00   1.26270e-03   1.26270e-03   1.26270e-03   1.26270e-03   1.26270e-03   1.26270e-03
2.86418e-01   0.00000e+00   1.24731e-03   1.24731e-03   1.24731e-03   1.24731e-03   1.24731e-03   1.24731e-03
2.88403e-01   0.00000e+00   1.23193e-03   1.23193e-03   1.23193e-03   1.23193e-03   1.23193e-03   1.23193e-03
2.90402e-01   0.00000e+00   1.21648e-03   1.21648e-03   1.21648e-03   1.21648e-03   1.21648e-03   1.21648e-03
2.92415e-01   0.00000e+00   1.20093e-03   1.20093e-03   1.20093e-03   1.20093e-03   1.20093e-03   1.20093e-03
2.94442e-01   0.00000e+00   1.18526e-03   1.18526e-03   1.18526e-03   1.18526e-03   1.18526e-03   1.18526e-03
2.96483e-01   0.00000e+00   1.16947e-03   1.16947e-03   1.16947e-03   1.16947e-03   1.16947e-03   1.16947e-03
2.98538e-01   0.00000e+00   1.15356e-03   1.15356e-03   1.15356e-03   1.15356e-03   1.15356e-03   1.15356e-03
3.00608e-01   0.00000e+00   1.13756e-03   1.13756e-03   1.13756e-03   1.13756e-03   1.13756e-03   1.13756e-03
3.02691e-01   0.00000e+00   1.12151e-03   1.12151e-03   1.12151e-03   1.12151e-03   1.12151e-03   1.12151e-03
3.04789e-01   0.00000e+00   1.10546e-03   1.10546e-03   1.10546e-03   1.10546e-03   1.10546e-03   1.10546e-03
3.06902e-01   0.00000e+00   1.08947e-03   1.08947e-03   1.08947e-03   1.08947e-03   1.08947e-03   1.08947e-03
3.09030e-01   0.00000e+00   1.07359e-03   1.07359e-03   1.07359e-03   1.07359e-03   1.07359e-03   1.07359e-03
3.11172e-01   0.00000e+00   1.05790e-03   1.05790e-03   1.05790e-03   1.05790e-03   1.05790e-03   1.05790e-03
3.13329e-01   0.00000e+00   1.04245e-03   1.04245e-03   1.04245e-03   1.04245e-03   1.04245e-03   1.04245e-03
3.15500e-01   0.00000e+00   1.02728e-03   1.02728e-03   1.02728e-03   1.02728e-03   1.02728e-03   1.02728e-03
3.17687e-01   0.00000e+00   1.01245e-03   1.01245e-03   1.01245e-03   1.01245e-03   1.01245e-03   1.01245e-03
3.19890e-01   0.00000e+00   9.97975e-04   9.97975e-04   9.97975e-04   9.97975e-04   9.97975e-04   9.97975e-04
3.22107e-01   0.00000e+00   9.83880e-04   9.83880e-04   9.83880e-04   9.83880e-04   9.83880e-04   9.83880e-04
3.24340e-01   0.00000e+00   9.70168e-04   9.70168e-04   9.70168e-04   9.70168e-04   9.70168e-04   9.70168e-04
3.26588e-01   0.00000e+00   9.56831e-04   9.56831e-04   9.56831e-04   9.56831e-04   9.56831e-04   9.56831e-04
3.28852e-01   0.00000e+00   9.43848e-04   9.43848e-04   9.43848e-04   9.43848e-04   9.43848e-04   9.43848e-04
3.31131e-01   0.00000e+00   9.31189e-04   9.31189e-04   9.31189e-04   9.31189e-04   9.31189e-04   9.31189e-04
3.33426e-01   0.00000e+00   9.18816e-04   9.18816e-04   9.18816e-04   9.18816e-04   9.18816e-04   9.18816e-04
3.35738e-01   0.00000e+00   9.06685e-04   9.06685e-04   9.06685e-04   9.06685e-04   9.06685e-04   9.06685e-04
3.38065e-01   0.00000e+00   8.94752e-04   8.94752e-04   8.94752e-04   8.94752e-04   8.94752e-04   8.94752e-04
3.40408e-01   0.00000e+00   8.82970e-04   8.82970e-04   8.82970e-04   8.82970e-04   8.82970e-04   8.82970e-04
3.42768e-01   0.00000e+00   8.71299e-04   8.71299e-04   8.71299e-04   8.71299e-04   8.71299e-04   8.71299e-04
3.45144e-01   0.00000e+00   8.59702e-04   8.59702e-04   8.59702e-04   8.59702e-04   8.59702e-04   8.59702e-04
3.47536e-01   0.00000e+00   8.48152e-04   8.48152e-04   8.48152e-04   8.48152e-04   8.48152e-04   8.48152e-04
3.49945e-01   0.00000e+00   8.36630e-04   8.36630e-04   8.36630e-04   8.36630e-04   8.36630e-04   8.36630e-04
3.52371e-01   0.00000e+00   8.25127e-04   8.25127e-04   8.25127e-04   8.25127e-04   8.25127e-04   8.25127e-04
3.54813e-01   0.00000e+00   8.13646e-04   8.13646e-04   8.13646e-04   8.13646e-04   8.13646e-04   8.13646e-04
3.57273e-01   0.00000e+00   8.02195e-04   8.02195e-04   8.02195e-04   8.02195e-04   8.02195e-04   8.02195e-04
3.59749e-01   0.00000e+00   7.90793e-04   7.90793e-04   7.90793e-04   7.90793e-04   7.90793e-04   7.90793e-04
3.62243e-01   0.00000e+00   7.79463e-04   7.79463e-04   7.79463e-04   7.79463e-04   7.79463e-04   7.79463e-04
3.64754e-01   0.00000e+00   7.68232e-04   7.68232e-04   7.68232e-04   7.68232e-04   7.68232e-04   7.68232e-04
3.67282e-01   0.00000e+00   7.57129e-04   7.57129e-04   7.57129e-04   7.57129e-04   7.57129e-04   7.57129e-04
3.69828e-01   0.00000e+00   7.46181e-04   7.46181e-04   7.46181e-04   7.46181e-04   7.46181e-04   7.46181e-04
3.72392e-01   0.00000e+00   7.35411e-04   7.35411e-04   7.35411e-04   7.35411e-04   7.35411e-04   7.35411e-04
3.74973e-01   0.00000e+00   7.24839e-04   7.24839e-04   7.24839e-04   7.24839e-04   7.24839e-04   7.24839e-04
3.77572e-01   0.00000e+00   7.14475e-04   7.14475e-04   7.14475e-04   7.14475e-04   7.14475e-04   7.14475e-04
3.80189e-01   0.00000e+00   7.04327e-04   7.04327e-04   7.04327e-04   7.04327e-04   7.04327e-04   7.04327e-04
3.82825e-01   0.00000e+00   6.94391e-04   6.94391e-04   6.94391e-04   6.94391e-04   6.94391e-04   6.94391e-04
3.85478e-01   0.00000e+00   6.84660e-04   6.84660e-04   6.84660e-04   6.84660e-04   6.84660e-04   6.84660e-04
3.88150e-01   0.00000e+00   6.75118e-04   6.75118e-04   6.75118e-04   6.75118e-04   6.75118e-04   6.75118e-04
3.90841e-01   0.00000e+00   6.65749e-04   6.65749e-04   6.65749e-04   6.65749e-04   6.65749e-04   6.65749e-04
3.93550e-01   0.00000e+00   6.56531e-04   6.56531e-04   6.56531e-04   6.56531e-04   6.56531e-04   6.56531e-04
3.96278e-01   0.00000e+00   6.47443e-04   6.47443e-04   6.47443e-04   6.47443e-04   6.47443e-04   6.47443e-04
3.99025e-01   0.00000e+00   6.38465e-04   6.38465e-04   6.38465e-04   6.38465e-04   6.38465e-04   6.38465e-04
4.01791e-01   0.00000e+00   6.29579e-04   6.29579e-04   6.29579e-04   6.29579e-04   6.29579e-04   6.29579e-04
4.04576e-01   0.00000e+00   6.20772e-04   6.20772e-04   6.20772e-04   6.20772e-04   6.20772e-04   6.20772e-04
4.07380e-01   0.00000e+00   6.12035e-04   6.12035e-04   6.12035e-04   6.12035e-04   6.12035e-04   6.12035e-04
4.10204e-01   0.00000e+00   6.03365e-04   6.03365e-04   6.03365e-04   6.03365e-04   6.03365e-04   6.03365e-04
4.13048e-01   0.00000e+00   5.94763e-04   5.94763e-04   5.94763e-04   5.94763e-04   5.94763e-04   5.94763e-04
4.15911e-01   0.00000e+00   5.86234e-04   5.86234e-04   5.86234e-04   5.86234e-04   5.86234e-04   5.86234e-04
4.18794e-01   0.00000e+00   5.77787e-04   5.77787e-04   5.77787e-04   5.77787e-04   5.77787e-04   5.77787e-04
4.21697e-01   0.00000e+00   5.69435e-04   5.69435e-04   5.69435e-04   5.69435e-04   5.69435e-04   5.69435e-04
4.24620e-01   0.00000e+00   5.61188e-04   5.61188e-04   5.61188e-04   5.61188e-04   5.61188e-04   5.61188e-04
4.27563e-01   0.00000e+00   5.53057e-04   5.53057e-04   5.53057e-04   5.53057e-04   5.53057e-04   5.53057e-04
4.30527e-01   0.00000e+00   5.45052e-04   5.45052e-04   5.45052e-04   5.45052e-04   5.45052e-04   5.45052e-04
4.33511e-01   0.00000e+00   5.37178e-04   5.37178e-04   5.37178e-04   5.37178e-04   5.37178e-04   5.37178e-04
4.36516e-01   0.00000e+00   5.29440e-04   5.29440e-04   5.29440e-04   5.29440e-04   5.29440e-04   5.29440e-04
4.39542e-01   0.00000e+00   5.21837e-04   5.21837e-04   5.21837e-04   5.21837e-04   5.21837e-04   5.21837e-04
4.42588e-01   0.00000e+00   5.14363e-04   5.14363e-04   5.14363e-04   5.14363e-04   5.14363e-04   5.14363e-04
4.45656e-01   0.00000e+00   5.07014e-04   5.07014e-04   5.07014e-04   5.07014e-04   5.07014e-04   5.07014e-04
4.48745e-01   0.00000e+00   4.99780e-04   4.99780e-04   4.99780e-04   4.99780e-04   4.99780e-04   4.99780e-04
4.51856e-01   0.00000e+00   4.92651e-04   4.92651e-04   4.92651e-04   4.92651e-04   4.92651e-04   4.92651e-04
4.54988e-01   0.00000e+00   4.85618e-04   4.85618e-04   4.85618e-04   4.85618e-04   4.85618e-04   4.85618e-04
4.58142e-01   0.00000e+00   4.78672e-04   4.78672e-04   4.78672e-04   4.78672e-04   4.78672e-04   4.78672e-04
4.61318e-01   0.00000e+00   4.71807e-04   4.71807e-04   4.71807e-04   4.71807e-04   4.71807e-04   4.71807e-04
4.64515e-01   0.00000e+00   4.65017e-04   4.65017e-04   4.65017e-04   4.65017e-04   4.65017e-04   4.65017e-04
4.67735e-01   0.00000e+00   4.58301e-04   4.58301e-04   4.58301e-04   4.58301e-04   4.58301e-04   4.58301e-04
4.70977e-01   0.00000e+00   4.51659e-04   4.51659e-04   4.51659e-04   4.51659e-04   4.51659e-04   4.51659e-04
4.74242e-01   0.00000e+00   4.45092e-04   4.45092e-04   4.45092e-04   4.45092e-04   4.45092e-04   4.45092e-04
4.77529e-01   0.00000e+00   4.38606e-04   4.38606e-04   4.38606e-04   4.38606e-04   4.38606e-04   4.38606e-04
4.80839e-01   0.00000e+00   4.32204e-04   4.32204e-04   4.32204e-04   4.32204e-04   4.32204e-04   4.32204e-04
4.84172e-01   0.00000e+00   4.25890e-04   4.25890e-04   4.25890e-04   4.25890e-04   4.25890e-04   4.25890e-04
4.87528e-01   0.00000e+00   4.19669e-04   4.19669e-04   4.19669e-04   4.19669e-04   4.19669e-04   4.19669e-04
4.90908e-01   0.00000e+00   4.13543e-04   4.13543e-04   4.13543e-04   4.13543e-04   4.13543e-04   4.13543e-04
4.94311e-01   0.00000e+00   4.07512e-04   4.07512e-04   4.07512e-04   4.07512e-04   4.07512e-04   4.07512e-04
4.97737e-01   0.00000e+00   4.01576e-04   4.01576e-04   4.01576e-04   4.01576e-04   4.01576e-04   4.01576e-04
5.01187e-01   0.00000e+00   3.95731e-04   3.95731e-04   3.95731e-04   3.95731e-04   3.95731e-04   3.95731e-04
5.04661e-01   0.00000e+00   3.89975e-04   3.89975e-04   3.89975e-04   3.89975e-04   3.89975e-04   3.89975e-04
5.08159e-01   0.00000e+00   3.84303e-04   3.84303e-04   3.84303e-04   3.84303e-04   3.84303e-04   3.84303e-04
5.11682e-01   0.00000e+00   3.78709e-04   3.78709e-04   3.78709e-04   3.78709e-04   3.78709e-04   3.78709e-04
5.15229e-01   0.00000e+00   3.73190e-04   3.73190e-04   3.73190e-04   3.73190e-04   3.73190e-04   3.73190e-04
5.18800e-01   0.00000e+00   3.67742e-04   3.67742e-04   3.67742e-04   3.67742e-04   3.67742e-04   3.67742e-04
5.22396e-01   0.00000e+00   3.62362e-04   3.62362e-04   3.62362e-04   3.62362e-04   3.62362e-04   3.62362e-04
5.26017e-01   0.00000e+00   3.57048e-04   3.57048e-04   3.57048e-04   3.57048e-04   3.57048e-04   3.57048e-04
5.29663e-01   0.00000e+00   3.51802e-04   3.51802e-04   3.51802e-04   3.51802e-04   3.51802e-04   3.51802e-04
5.33335e-01   0.00000e+00   3.46623e-04   3.46623e-04   3.46623e-04   3.46623e-04   3.46623e-04   3.46623e-04
5.37032e-01   0.00000e+00   3.41514e-04   3.41514e-04   3.41514e-04   3.41514e-04   3.41514e-04   3.41514e-04
5.40754e-01   0.00000e+00   3.36475e-04   3.36475e-04   3.36475e-04   3.36475e-04   3.36475e-04   3.36475e-04
5.44503e-01   0.00000e+00   3.31509e-04   3.31509e-04   3.31509e-04   3.31509e-04   3.31509e-04   3.31509e-04
5.48277e-01   0.00000e+00   3.26616e-04   3.26616e-04   3.26616e-04   3.26616e-04   3.26616e-04   3.26616e-04
5.52077e-01   0.00000e+00   3.21797e-04   3.21797e-04   3.21797e-04   3.21797e-04   3.21797e-04   3.21797e-04
5.55904e-01   0.00000e+00   3.17049e-04   3.17049e-04   3.17049e-04   3.17049e-04   3.17049e-04   3.17049e-04
5.59758e-01   0.00000e+00   3.12373e-04   3.12373e-04   3.12373e-04   3.12373e-04   3.12373e-04   3.12373e-04
5.63638e-01   0.00000e+00   3.07765e-04   3.07765e-04   3.07765e-04   3.07765e-04   3.07765e-04   3.07765e-04
5.67545e-01   0.00000e+00   3.03223e-04   3.03223e-04   3.03223e-04   3.03223e-04   3.03223e-04   3.03223e-04
5.71479e-01   0.00000e+00   2.98744e-04   2.98744e-04   2.98744e-04   2.98744e-04   2.98744e-04   2.98744e-04
5.75440e-01   0.00000e+00   2.94325e-04   2.94325e-04   2.94325e-04   2.94325e-04   2.94325e-04   2.94325e-04
5.79429e-01   0.00000e+00   2.89965e-04   2.89965e-04   2.89965e-04   2.89965e-04   2.89965e-04   2.89965e-04
5.83445e-01   0.00000e+00   2.85663e-04   2.85663e-04   2.85663e-04   2.85663e-04   2.85663e-04   2.85663e-04
5.87489e-01   0.00000e+00   2.81419e-04   2.81419e-04   2.81419e-04   2.81419e-04   2.81419e-04   2.81419e-04
5.91562e-01   0.00000e+00   2.77232e-04   2.77232e-04   2.77232e-04   2.77232e-04   2.77232e-04   2.77232e-04
5.95662e-01   0.00000e+00   2.73102e-04   2.73102e-04   2.73102e-04   2.73102e-04   2.73102e-04   2.73102e-04
5.99791e-01   0.00000e+00   2.69032e-04   2.69032e-04   2.69032e-04   2.69032e-04   2.69032e-04   2.69032e-04
6.03949e-01   0.00000e+00   2.65021e-04   2.65021e-04   2.65021e-04   2.65021e-04   2.65021e-04   2.65021e-04
6.08135e-01   0.00000e+00   2.61069e-04   2.61069e-04   2.61069e-04   2.61069e-04   2.61069e-04   2.61069e-04
6.12350e-01   0.00000e+00   2.57175e-04   2.57175e-04   2.57175e-04   2.57175e-04   2.57175e-04   2.57175e-04
6.16595e-01   0.00000e+00   2.53339e-04   2.53339e-04   2.53339e-04   2.53339e-04   2.53339e-04   2.53339e-04
6.20869e-01   0.00000e+00   2.49560e-04   2.49560e-04   2.49560e-04   2.49560e-04   2.49560e-04   2.49560e-04
6.25173e-01   0.00000e+00   2.45835e-04   2.45835e-04   2.45835e-04   2.45835e-04   2.45835e-04   2.45835e-04
6.29506e-01   0.00000e+00   2.42162e-04   2.42162e-04   2.42162e-04   2.42162e-04   2.42162e-04   2.42162e-04
6.33870e-01   0.00000e+00   2.38541e-04   2.38541e-04   2.38541e-04   2.38541e-04   2.38541e-04   2.38541e-04
6.38263e-01   0.00000e+00   2.34969e-04   2.34969e-04   2.34969e-04   2.34969e-04   2.34969e-04   2.34969e-04
6.42688e-01   0.00000e+00   2.31445e-04   2.31445e-04   2.31445e-04   2.31445e-04   2.31445e-04   2.31445e-04
6.47143e-01   0.00000e+00   2.27971e-04   2.27971e-04   2.27971e-04   2.27971e-04   2.27971e-04   2.27971e-04
6.51628e-01   0.00000e+00   2.24545e-04   2.24545e-04   2.24545e-04   2.24545e-04   2.24545e-04   2.24545e-04
6.56145e-01   0.00000e+00   2.21168e-04   2.21168e-04   2.21168e-04   2.21168e-04   2.21168e-04   2.21168e-04
6.60693e-01   0.00000e+00   2.17840e-04   2.17840e-04   2.17840e-04   2.17840e-04   2.17840e-04   2.17840e-04
6.65273e-01   0.00000e+00   2.14561e-04   2.14561e-04   2.14561e-04   2.14561e-04   2.14561e-04   2.14561e-04
6.69885e-01   0.00000e+00   2.11331e-04   2.11331e-04   2.11331e-04   2.11331e-04   2.11331e-04   2.11331e-04
6.74528e-01   0.00000e+00   2.08150e-04   2.08150e-04   2.08150e-04   2.08150e-04   2.08150e-04   2.08150e-04
6.79204e-01   0.00000e+00   2.05014e-04   2.05014e-04   2.05014e-04   2.05014e-04   2.05014e-04   2.05014e-04
6.83912e-01   0.00000e+00   2.01924e-04   2.01924e-04   2.01924e-04   2.01924e-04   2.01924e-04   2.01924e-04
6.88652e-01   0.00000e+00   1.98879e-04   1.98879e-04   1.98879e-04   1.98879e-04   1.98879e-04   1.98879e-04
6.93426e-01   0.00000e+00   1.95875e-04   1.95875e-04   1.95875e-04   1.95875e-04   1.95875e-04   1.95875e-04
6.98232e-01   0.00000e+00   1.92914e-04   1.92914e-04   1.92914e-04   1.92914e-04   1.92914e-04   1.92914e-04
7.03072e-01   0.00000e+00   1.89994e-04   1.89994e-04   1.89994e-04   1.89994e-04   1.89994e-04   1.89994e-04
7.07946e-01   0.00000e+00   1.87116e-04   1.87116e-04   1.87116e-04   1.87116e-04   1.87116e-04   1.87116e-04
7.12853e-01   0.00000e+00   1.84279e-04   1.84279e-04   1.84279e-04   1.84279e-04   1.84279e-04   1.84279e-04
7.17794e-01   0.00000e+00   1.81483e-04   1.81483e-04   1.81483e-04   1.81483e-04   1.81483e-04   1.81483e-04
7.22770e-01   0.00000e+00   1.78729e-04   1.78729e-04   1.78729e-04   1.78729e-04   1.78729e-04   1.78729e-04
7.27780e-01   0.00000e+00   1.76016e-04   1.76016e-04   1.76016e-04   1.76016e-04   1.76016e-04   1.76016e-04
7.32825e-01   0.00000e+00   1.73344e-04   1.73344e-04   1.73344e-04   1.73344e-04   1.73344e-04   1.73344e-04
7.37904e-01   0.00000e+00   1.70711e-04   1.70711e-04   1.70711e-04   1.70711e-04   1.70711e-04   1.70711e-04
7.43019e-01   0.00000e+00   1.68117e-04   1.68117e-04   1.68117e-04   1.68117e-04   1.68117e-04   1.68117e-04
7.48170e-01   0.00000e+00   1.65559e-04   1.65559e-04   1.65559e-04   1.65559e-04   1.65559e-04   1.65559e-04
7.53356e-01   0.00000e+00   1.63038e-04   1.63038e-04   1.63038e-04   1.63038e-04   1.63038e-04   1.63038e-04
7.58578e-01   0.00000e+00   1.60552e-04   1.60552e-04   1.60552e-04   1.60552e-04   1.60552e-04   1.60552e-04
7.63836e-01   0.00000e+00   1.58102e-04   1.58102e-04   1.58102e-04   1.58102e-04   1.58102e-04   1.58102e-04
7.69130e-01   0.00000e+00   1.55687e-04   1.55687e-04   1.55687e-04   1.55687e-04   1.55687e-04   1.55687e-04
7.74462e-01   0.00000e+00   1.53308e-04   1.53308e-04   1.53308e-04   1.53308e-04   1.53308e-04   1.53308e-04
7.79830e-01   0.00000e+00   1.50965e-04   1.50965e-04   1.50965e-04   1.50965e-04   1.50965e-04   1.50965e-04
7.85236e-01   0.00000e+00   1.48657e-04   1.48657e-04   1.48657e-04   1.48657e-04   1.48657e-04   1.48657e-04
7.90679e-01   0.00000e+00   1.46383e-04   1.46383e-04   1.46383e-04   1.46383e-04   1.46383e-04   1.46383e-04
7.96159e-01   0.00000e+00   1.44144e-04   1.44144e-04   1.44144e-04   1.44144e-04   1.44144e-04   1.44144e-04
8.01678e-01   0.00000e+00   1.41936e-04   1.41936e-04   1.41936e-04   1.41936e-04   1.41936e-04   1.41936e-04
8.07235e-01   0.00000e+00   1.39761e-04   1.39761e-04   1.39761e-04   1.39761e-04   1.39761e-04   1.39761e-04
8.12831e-01   0.00000e+00   1.37617e-04   1.37617e-04   1.37617e-04   1.37617e-04   1.37617e-04   1.37617e-04
8.18465e-01   0.00000e+00   1.35504e-04   1.35504e-04   1.35504e-04   1.35504e-04   1.35504e-04   1.35504e-04
8.24138e-01   0.00000e+00   1.33421e-04   1.33421e-04   1.33421e-04   1.33421e-04   1.33421e-04   1.33421e-04
8.29851e-01   0.00000e+00   1.31369e-04   1.31369e-04   1.31369e-04   1.31369e-04   1.31369e-04   1.31369e-04
8.35603e-01   0.00000e+00   1.29348e-04   1.29348e-04   1.29348e-04   1.29348e-04   1.29348e-04   1.29348e-04
8.41395e-01   0.00000e+00   1.27357e-04   1.27357e-04   1.27357e-04   1.27357e-04   1.27357e-04   1.27357e-04
8.47227e-01   0.00000e+00   1.25397e-04   1.25397e-04   1.25397e-04   1.25397e-04   1.25397e-04   1.25397e-04
8.53100e-01   0.00000e+00   1.23466e-04   1.23466e-04   1.23466e-04   1.23466e-04   1.23466e-04   1.23466e-04
8.59014e-01   0.00000e+00   1.21563e-04   1.21563e-04   1.21563e-04   1.21563e-04   1.21563e-04   1.21563e-04
8.64968e-01   0.00000e+00   1.19688e-04   1.19688e-04   1.19688e-04   1.19688e-04   1.19688e-04   1.19688e-04
8.70964e-01   0.00000e+00   1.17840e-04   1.17840e-04   1.17840e-04   1.17840e-04   1.17840e-04   1.17840e-04
8.77001e-01   0.00000e+00   1.16019e-04   1.16019e-04   1.16019e-04   1.16019e-04   1.16019e-04   1.16019e-04
8.83080e-01   0.00000e+00   1.14224e-04   1.14224e-04   1.14224e-04   1.14224e-04   1.14224e-04   1.14224e-04
8.89201e-01   0.00000e+00   1.12457e-04   1.12457e-04   1.12457e-04   1.12457e-04   1.12457e-04   1.12457e-04
8.95365e-01   0.00000e+00   1.10716e-04   1.10716e-04   1.10716e-04   1.10716e-04   1.10716e-04   1.10716e-04
9.01571e-01   0.00000e+00   1.09002e-04   1.09002e-04   1.09002e-04   1.09002e-04   1.09002e-04   1.09002e-04
9.07821e-01   0.00000e+00   1.07314e-04   1.07314e-04   1.07314e-04   1.07314e-04   1.07314e-04   1.07314e-04
9.14113e-01   0.00000e+00   1.05651e-04   1.05651e-04   1.05651e-04   1.05651e-04   1.05651e-04   1.05651e-04
9.20450e-01   0.00000e+00   1.04012e-04   1.04012e-04   1.04012e-04   1.04012e-04   1.04012e-04   1.04012e-04
9.26830e-01   0.00000e+00   1.02397e-04   1.02397e-04   1.02397e-04   1.02397e-04   1.02397e-04   1.02397e-04
9.33254e-01   0.00000e+00   1.00806e-04   1.00806e-04   1.00806e-04   1.00806e-04   1.00806e-04   1.00806e-04
9.39723e-01   0.00000e+00   9.92388e-05   9.92388e-05   9.92388e-05   9.92388e-05   9.92388e-05   9.92388e-05
9.46237e-01   0.00000e+00   9.76949e-05   9.76949e-05   9.76949e-05   9.76949e-05   9.76949e-05   9.76949e-05
9.52796e-01   0.00000e+00   9.61746e-05   9.61746e-05   9.61746e-05   9.61746e-05   9.61746e-05   9.61746e-05
9.59401e-01   0.00000e+00   9.46774e-05   9.46774e-05   9.46774e-05   9.46774e-05   9.46774e-05   9.46774e-05
9.66051e-01   0.00000e+00   9.32030e-05   9.32030e-05   9.32030e-05   9.32030e-05   9.32030e-05   9.32030e-05
9.72747e-01   0.00000e+00   9.17507e-05   9.17507e-05   9.17507e-05   9.17507e-05   9.17507e-05   9.17507e-05
9.79490e-01   0.00000e+00   9.03198e-05   9.03198e-05   9.03198e-05   9.03198e-05   9.03198e-05   9.03198e-05
9.86279e-01   0.00000e+00   8.89099e-05   8.89099e-05   8.89099e-05   8.89099e-05   8.89099e-05   8.89099e-05
9.93116e-01   0.00000e+00   8.75210e-05   8.75210e-05   8.75210e-05   8.75210e-05   8.75210e-05   8.75210e-05
1.00000e+00   0.00000e+00   8.61529e-05   8.61529e-05   8.61529e-05   8.61529e-05   8.61529e-05   8.61529e-05
$
